The functorial semantics of Lie theory

Ehresmann's introduction of differentiable groupoids in the 1950s may be seen as a starting point for two diverging lines of research, many-object Lie theory (the study of Lie algebroids and Lie groupoids) and sketch theory. This thesis uses tangent categories to build a bridge between these two lines of research, providing a structural account of Lie algebroids and the Lie functor. To accomplish this, we develop the theory of involution algebroids, which are a tangent-categorical sketch of Lie algebroids. We show that the category of Lie algebroids is precisely the category of involution algebroids in smooth manifolds, and that the category of Weil algebras is precisely the classifying category of an involution algebroid. This exhibits the category of Lie algebroids as a tangent-categorical functor category, and the Lie functor via precomposition with a functor $\partial: \mathsf{Weil}_1 \to \mathcal{T}_{\mathsf{Gpd}},$ bringing Lie algebroids and the Lie functor into the realm of functorial semantics.

==> TikzDrawings/Ch1/BeckModules/addition.tikz <==
% https://q.uiver.app/?q=WzAsNSxbMCwwLCJBIl0sWzEsMSwiTSJdLFsyLDAsIkIiXSxbMywwLCJBXFxvcGx1c19NIEIiXSxbMywxLCJNIl0sWzAsMSwicSIsMl0sWzIsMSwiXFxwaSJdLFszLDRdLFs2LDcsIiIsMCx7InNob3J0ZW4iOnsic291cmNlIjo1MCwidGFyZ2V0IjozMH0sImxldmVsIjoxLCJzdHlsZSI6eyJ0YWlsIjp7Im5hbWUiOiJtYXBzIHRvIn19fV1d&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\[\begin{tikzcd}
	A &[-2em] &[-2em] B & {A\oplus_M B} \\
	& M && M
	\arrow["q"', from=1-1, to=2-2]
	\arrow[""{name=0, anchor=center, inner sep=0}, "\pi", from=1-3, to=2-2]
	\arrow[""{name=1, anchor=center, inner sep=0}, from=1-4, to=2-4]
	\arrow[shorten <=27pt, shorten >=16pt, maps to, from=0, to=1]
\end{tikzcd}\]

==> TikzDrawings/Ch1/BeckModules/beck-hor-con.tikz <==
% https://q.uiver.app/?q=WzAsNyxbMiwwLCJBIFxcb3BsdXNfTSBCIl0sWzIsMSwiQSJdLFszLDAsIkIiXSxbMywxLCJNIl0sWzAsMSwiQSJdLFsxLDEsIk0iXSxbMSwwLCJCIl0sWzAsMV0sWzAsMl0sWzIsMywicV5CIl0sWzEsMywicV5BIiwyXSxbNCw1LCJxXkEiLDJdLFs2LDUsInFeQiJdLFsxMiw3LCIiLDAseyJzaG9ydGVuIjp7InNvdXJjZSI6NDAsInRhcmdldCI6NDB9LCJsZXZlbCI6MSwic3R5bGUiOnsidGFpbCI6eyJuYW1lIjoibWFwcyB0byJ9fX1dXQ==
\[\begin{tikzcd}
	& B & {A \oplus_M B} & B \\
	A & M & A & M
	\arrow[""{name=0, anchor=center, inner sep=0}, from=1-3, to=2-3]
	\arrow[from=1-3, to=1-4]
	\arrow["{q^B}", from=1-4, to=2-4]
	\arrow["{q^A}"', from=2-3, to=2-4]
	\arrow["{q^A}"', from=2-1, to=2-2]
	\arrow[""{name=1, anchor=center, inner sep=0}, "{q^B}", from=1-2, to=2-2]
	\arrow[shorten <=15pt, shorten >=15pt, maps to, from=1, to=0]
\end{tikzcd}\]

==> TikzDrawings/Ch1/BeckModules/core-eq-of-BMs.tikz <==
% https://q.uiver.app/?q=WzAsMTAsWzAsMCwiRCJdLFswLDEsIkEiXSxbMiwwLCJEIl0sWzIsMSwiQSJdLFsxLDEsIk0iXSxbMSwwLCJCIl0sWzMsMCwiRCJdLFs0LDAsIkQiXSxbMywxLCJBIl0sWzQsMSwiQSJdLFswLDIsImVfQiIsMCx7ImN1cnZlIjotM31dLFswLDEsInFeRF9BIiwxXSxbMiwzLCJxXkRfQSIsMV0sWzEsNCwicV5BIiwyXSxbNCwzLCJcXHhpXkEiLDJdLFswLDUsInFeRF9CIiwyXSxbNSwyLCJcXHhpXkRfQiIsMl0sWzUsNCwicV5CIiwxXSxbNiw3LCJlX0EiLDFdLFs2LDgsInFeRF9BIiwxXSxbNyw5LCJxXkRfQSIsMV0sWzgsOSwiIiwxLHsibGV2ZWwiOjIsInN0eWxlIjp7ImhlYWQiOnsibmFtZSI6Im5vbmUifX19XV0=
\[\begin{tikzcd}
	D & B & D &[1em] D & D \\
	A & M & A & A & A
	\arrow["{e_B}", curve={height=-18pt}, from=1-1, to=1-3]
	\arrow["{q^D_A}"{description}, from=1-1, to=2-1]
	\arrow["{q^D_A}"{description}, from=1-3, to=2-3]
	\arrow["{q^A}"', from=2-1, to=2-2]
	\arrow["{\xi^A}"', from=2-2, to=2-3]
	\arrow["{q^D_B}"', from=1-1, to=1-2]
	\arrow["{\xi^D_B}"', from=1-2, to=1-3]
	\arrow["{q^B}"{description}, from=1-2, to=2-2]
	\arrow["{e_A}"{description}, from=1-4, to=1-5]
	\arrow["{q^D_A}"{description}, from=1-4, to=2-4]
	\arrow["{q^D_A}"{description}, from=1-5, to=2-5]
	\arrow[Rightarrow, no head, from=2-4, to=2-5]
\end{tikzcd}\]

==> TikzDrawings/Ch1/BeckModules/core.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMCwxLCJDIl0sWzEsMSwiRCJdLFsyLDBdLFszLDEsIkQiXSxbMCwxLCJcXGxhbWJkYSIsMCx7InN0eWxlIjp7ImJvZHkiOnsibmFtZSI6ImRhc2hlZCJ9fX1dLFsxLDMsImVfQSIsMCx7Im9mZnNldCI6LTJ9XSxbMSwzLCJlX0IiLDIseyJvZmZzZXQiOjJ9XV0=
\[\begin{tikzcd}
    && {} \\
    C & D && D
    \arrow["\lambda", dashed, from=2-1, to=2-2]
    \arrow["{e_A}", shift left=2, from=2-2, to=2-4]
    \arrow["{e_B}"', shift right=2, from=2-2, to=2-4]
\end{tikzcd}\]

==> TikzDrawings/Ch1/BeckModules/eq-of-beck.tikz <==
% https://q.uiver.app/?q=WzAsMTIsWzAsMCwiQyJdLFswLDEsIk0iXSxbMSwwLCJEIl0sWzIsMCwiRCJdLFsxLDEsIkEiXSxbMiwxLCJBIl0sWzMsMCwiQyJdLFs0LDAsIkQiXSxbNSwwLCJEIl0sWzQsMSwiQiJdLFs1LDEsIkIiXSxbMywxLCJNIl0sWzAsMSwicV5DIiwyXSxbMiwzLCJlX0IiLDAseyJvZmZzZXQiOi0xfV0sWzIsMywiZV9BIiwyLHsib2Zmc2V0IjoxfV0sWzIsNCwicV5BIiwyXSxbMyw1LCJxXkEiLDJdLFs0LDUsIlxceGleQVxcbyBxXkEiLDAseyJvZmZzZXQiOi0xfV0sWzQsNSwiIiwwLHsib2Zmc2V0IjoxLCJsZXZlbCI6Miwic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFswLDIsIlxcbGFtYmRhIl0sWzEsNCwiXFx4aV5BIl0sWzksMTAsIiIsMCx7Im9mZnNldCI6MSwibGV2ZWwiOjIsInN0eWxlIjp7ImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbNyw5LCJxXkRfQiIsMl0sWzgsMTAsInFeRF9CIiwwLHsib2Zmc2V0IjotMX1dLFs3LDgsImVfQSIsMCx7Im9mZnNldCI6LTF9XSxbNyw4LCJlX0IiLDIseyJvZmZzZXQiOjF9XSxbOSwxMCwiXFx4aV5CIFxcbyBxXkIiLDAseyJvZmZzZXQiOi0xfV0sWzExLDksIlxceGleQiJdLFs2LDExLCJxXkMiLDJdLFs2LDcsIlxcbGFtYmRhIiwyXV0=
\[\begin{tikzcd}
	C & D & D &[-1em] C & D & D \\
	M & A & A & M & B & B
	\arrow["{q^C}"', from=1-1, to=2-1]
	\arrow["{e_B}", shift left=1, from=1-2, to=1-3]
	\arrow["{e_A}"', shift right=1, from=1-2, to=1-3]
	\arrow["{q^A}"', from=1-2, to=2-2]
	\arrow["{q^A}"', from=1-3, to=2-3]
	\arrow["{\xi^A\o q^A}", shift left=1, from=2-2, to=2-3]
	\arrow[shift right=1, Rightarrow, no head, from=2-2, to=2-3]
	\arrow["\lambda", from=1-1, to=1-2]
	\arrow["{\xi^A}", from=2-1, to=2-2]
	\arrow[shift right=1, Rightarrow, no head, from=2-5, to=2-6]
	\arrow["{q^D_B}"', from=1-5, to=2-5]
	\arrow["{q^D_B}", shift left=1, from=1-6, to=2-6]
	\arrow["{e_A}", shift left=1, from=1-5, to=1-6]
	\arrow["{e_B}"', shift right=1, from=1-5, to=1-6]
	\arrow["{\xi^B \o q^B}", shift left=1, from=2-5, to=2-6]
	\arrow["{\xi^B}", from=2-4, to=2-5]
	\arrow["{q^C}"', from=1-4, to=2-4]
	\arrow["\lambda"', from=1-4, to=1-5]
\end{tikzcd}\]

==> TikzDrawings/Ch1/BeckModules/flip.tikz <==
% https://q.uiver.app/?q=WzAsOCxbMCwwLCJEIl0sWzEsMCwiQiJdLFswLDEsIkEiXSxbMSwxLCJNIl0sWzIsMCwiRCJdLFszLDAsIkEiXSxbMiwxLCJCIl0sWzMsMSwiTSJdLFswLDFdLFswLDJdLFsyLDNdLFsxLDNdLFs0LDVdLFs0LDZdLFs1LDddLFs2LDddLFsxMSwxMywiIiwwLHsic2hvcnRlbiI6eyJzb3VyY2UiOjMwLCJ0YXJnZXQiOjQwfSwibGV2ZWwiOjEsInN0eWxlIjp7InRhaWwiOnsibmFtZSI6Im1hcHMgdG8ifX19XV0=&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\[\begin{tikzcd}
	D & B &[1em] D & A \\
	A & M & B & M
	\arrow[from=1-1, to=1-2]
	\arrow[from=1-1, to=2-1]
	\arrow[from=2-1, to=2-2]
	\arrow[""{name=0, anchor=center, inner sep=0}, from=1-2, to=2-2]
	\arrow[from=1-3, to=1-4]
	\arrow[""{name=1, anchor=center, inner sep=0}, from=1-3, to=2-3]
	\arrow[from=1-4, to=2-4]
	\arrow[from=2-3, to=2-4]
	\arrow[shorten <=10pt, shorten >=13pt, maps to, from=0, to=1]
\end{tikzcd}\]

==> TikzDrawings/Ch1/BeckModules/lift.tikz <==
% https://q.uiver.app/?q=WzAsNixbMCwwLCJBIl0sWzAsMSwiTSJdLFsxLDAsIkEiXSxbMiwwLCJNIl0sWzEsMSwiTSJdLFsyLDEsIk0iXSxbMCwxXSxbMiwzXSxbMiw0XSxbMyw1LCIiLDAseyJsZXZlbCI6Miwic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFs0LDUsIiIsMix7ImxldmVsIjoyLCJzdHlsZSI6eyJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzYsOCwiIiwwLHsic2hvcnRlbiI6eyJzb3VyY2UiOjMwLCJ0YXJnZXQiOjQwfSwibGV2ZWwiOjEsInN0eWxlIjp7InRhaWwiOnsibmFtZSI6Im1hcHMgdG8ifX19XV0=&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\[\begin{tikzcd}
	A & A & M \\
	M & M & M
	\arrow[""{name=0, anchor=center, inner sep=0}, from=1-1, to=2-1]
	\arrow[from=1-2, to=1-3]
	\arrow[""{name=1, anchor=center, inner sep=0}, from=1-2, to=2-2]
	\arrow[Rightarrow, no head, from=1-3, to=2-3]
	\arrow[Rightarrow, no head, from=2-2, to=2-3]
	\arrow[shorten <=10pt, shorten >=13pt, maps to, from=0, to=1]
\end{tikzcd}\]

==> TikzDrawings/Ch1/BeckModules/ob-in-univ.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMCwwLCJEIl0sWzEsMCwiTSJdLFsxLDEsIk0iXSxbMCwxLCJBIl0sWzAsMV0sWzEsMiwiIiwyLHsibGV2ZWwiOjIsInN0eWxlIjp7ImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbMCwzXSxbMywyXV0=&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\[\begin{tikzcd}
    D & M \\
    A & M
    \arrow[from=1-1, to=1-2]
    \arrow[Rightarrow, no head, from=1-2, to=2-2]
    \arrow[from=1-1, to=2-1]
    \arrow[from=2-1, to=2-2]
\end{tikzcd}\]

==> TikzDrawings/Ch1/BeckModules/splitting-of-vlift-ob.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMCwwLCJBIFxcb3BsdXNfTSBWIl0sWzEsMCwiTSJdLFsxLDEsIk0iXSxbMCwxLCJBIl0sWzAsMV0sWzEsMiwiIiwyLHsibGV2ZWwiOjIsInN0eWxlIjp7ImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbMCwzXSxbMywyXV0=&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\[\begin{tikzcd}
    {A \oplus_M V} & M \\
    A & M
    \arrow[from=1-1, to=1-2]
    \arrow[Rightarrow, no head, from=1-2, to=2-2]
    \arrow[from=1-1, to=2-1]
    \arrow[from=2-1, to=2-2]
\end{tikzcd}\]

==> TikzDrawings/Ch1/BeckModules/univ-v-lift.tikz <==
    % https://q.uiver.app/?q=WzAsNCxbMSwwLCJUVFxcQyJdLFsxLDEsIlQuXFxDIl0sWzAsMSwiXFxDIl0sWzAsMCwiXFxidWxsZXQiXSxbMCwxLCJULnAiXSxbMiwxLCIwIiwyXSxbMywyXSxbMywwXSxbMywxLCIiLDEseyJzdHlsZSI6eyJuYW1lIjoiY29ybmVyIn19XV0=&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
    \[\begin{tikzcd}
        \bullet & TT\c \\
        \c & {T\c}
        \arrow["{T.p}", from=1-2, to=2-2]
        \arrow["0"', from=2-1, to=2-2]
        \arrow[from=1-1, to=2-1]
        \arrow[from=1-1, to=1-2]
        \arrow["\lrcorner"{anchor=center, pos=0.125}, draw=none, from=1-1, to=2-2]
    \end{tikzcd}\]

==> TikzDrawings/Ch1/InfObj/perceive-coeq.tikz <==
            % https://q.uiver.app/?q=WzAsNSxbMCwxLCIxIl0sWzEsMCwiRCJdLFsxLDIsIkQiXSxbMiwxLCJEKG4pIl0sWzEsMV0sWzAsMSwiMCIsMV0sWzAsMiwiMCIsMV0sWzEsM10sWzIsM10sWzEsMiwiXFxkb3RzIiwzLHsib2Zmc2V0IjotMSwic3R5bGUiOnsiYm9keSI6eyJuYW1lIjoibm9uZSJ9LCJoZWFkIjp7Im5hbWUiOiJub25lIn19fV1d&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
            \[\begin{tikzcd}
                & D \\
                1 & {} & {D(n)} \\
                & D
                \arrow["0"{description}, from=2-1, to=1-2]
                \arrow["0"{description}, from=2-1, to=3-2]
                \arrow[from=1-2, to=2-3]
                \arrow[from=3-2, to=2-3]
                \arrow["\dots"{marking}, shift left=1, draw=none, from=1-2, to=3-2]
            \end{tikzcd}\]


==> TikzDrawings/Ch1/InfObj/perceive-po.tikz <==
\[
    % https://q.uiver.app/?q=WzAsNSxbMCwxLCIxIl0sWzEsMCwiRCJdLFsxLDIsIkQiXSxbMiwxLCJEKG4pIl0sWzEsMV0sWzAsMSwiMCIsMV0sWzAsMiwiMCIsMV0sWzEsM10sWzIsM10sWzEsMiwiXFxkb3RzIiwzLHsib2Zmc2V0IjotMSwic3R5bGUiOnsiYm9keSI6eyJuYW1lIjoibm9uZSJ9LCJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzMsMCwiIiwxLHsic3R5bGUiOnsibmFtZSI6ImNvcm5lciJ9fV0sWzAsMTAsIiIsMSx7InNob3J0ZW4iOnsidGFyZ2V0IjoyMH0sInN0eWxlIjp7ImJvZHkiOnsibmFtZSI6Im5vbmUifSwiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dXQ==&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
    \begin{tikzcd}
        & D \\
        1 & {} & {D(n)} \\
        & D
        \arrow["0"{description}, from=2-1, to=1-2]
        \arrow["0"{description}, from=2-1, to=3-2]
        \arrow[from=1-2, to=2-3]
        \arrow[from=3-2, to=2-3]
        \arrow["\dots"{marking}, shift left=1, draw=none, from=1-2, to=3-2]
        \arrow[""{name=0, anchor=center, inner sep=0}, "\lrcorner"{anchor=center, pos=0.125, rotate=-135}, draw=none, from=2-3, to=2-1]
        \arrow[Rightarrow, draw=none, from=2-1, to=0]
    \end{tikzcd}  
\] 

==> TikzDrawings/Ch1/dbl-beck.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMCwwLCJEIl0sWzEsMCwiQSJdLFswLDEsIkIiXSxbMSwxLCJNIl0sWzAsMV0sWzAsMl0sWzIsM10sWzEsM11d
\[\begin{tikzcd}
	D & A \\
	B & M
	\arrow[from=1-1, to=1-2]
	\arrow[from=1-1, to=2-1]
	\arrow[from=2-1, to=2-2]
	\arrow[from=1-2, to=2-2]
\end{tikzcd}\]

==> TikzDrawings/Ch2/VBun/base-morphism-induced.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMCwxLCJNIl0sWzEsMSwiTiJdLFswLDAsIkUiXSxbMSwwLCJGIl0sWzIsMywiZiJdLFsyLDAsInEiLDFdLFszLDEsIlxccGkiLDFdLFswLDEsInYgOj0gXFxwaVxcbyBmIFxcbyBcXHhpIiwyLHsic3R5bGUiOnsiYm9keSI6eyJuYW1lIjoiZGFzaGVkIn19fV1d
\begin{tikzcd}
	E & F \\
	M & N
	\arrow["f", from=1-1, to=1-2]
	\arrow["q"{description}, from=1-1, to=2-1]
	\arrow["\pi"{description}, from=1-2, to=2-2]
	\arrow["{v := \pi\o f \o \xi}"', dashed, from=2-1, to=2-2]
\end{tikzcd}

==> TikzDrawings/Ch2/base-space.tikz <==
% https://q.uiver.app/?q=WzAsMixbMCwwLCIwIl0sWzMsMiwiMSJdLFswLDEsIiIsMCx7InNob3J0ZW4iOnsic291cmNlIjoyMCwidGFyZ2V0IjoyMH0sImNvbG91ciI6WzI0MCw2MCw2MF0sInN0eWxlIjp7ImhlYWQiOnsibmFtZSI6Im5vbmUifX19XV0=
\begin{tikzcd}
	0 \\
	\\
	&&& 1
	\arrow[color={rgb,255:red,92;green,92;blue,214}, shorten <=16pt, shorten >=16pt, no head, from=1-1, to=3-4]
\end{tikzcd}

==> TikzDrawings/Ch2/beck-module-example.tikz <==
% https://q.uiver.app/?q=WzAsMTEsWzEsMCwiWF8xIl0sWzEsMSwiWF8wIl0sWzIsMCwiWF8xIl0sWzIsMSwiWF8wIl0sWzMsMCwiWF8wIl0sWzMsMSwiWF8wIl0sWzAsMCwiWCJdLFs0LDAsIihYXzEpXzEiXSxbNSwwLCIoWF8xKV8wIl0sWzQsMSwiKFhfMClfMSJdLFs1LDEsIihYXzApXzAiXSxbMCwxXSxbMiw0XSxbMiwzXSxbMyw1LCIiLDIseyJsZXZlbCI6Miwic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFs0LDUsIiIsMCx7ImxldmVsIjoyLCJzdHlsZSI6eyJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzcsOF0sWzcsOV0sWzksMTBdLFs4LDEwXSxbNiwwLCIiLDIseyJzaG9ydGVuIjp7InNvdXJjZSI6MzAsInRhcmdldCI6MzB9LCJzdHlsZSI6eyJ0YWlsIjp7Im5hbWUiOiJtYXBzIHRvIn19fV0sWzExLDEzLCIiLDAseyJzaG9ydGVuIjp7InNvdXJjZSI6NDAsInRhcmdldCI6MzB9LCJsZXZlbCI6MSwic3R5bGUiOnsidGFpbCI6eyJuYW1lIjoibWFwcyB0byJ9fX1dLFsxNSwxNywiIiwwLHsic2hvcnRlbiI6eyJzb3VyY2UiOjQwLCJ0YXJnZXQiOjQwfSwic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dXQ==
\[\begin{tikzcd}
	X & {X_1} & {X_1} & {X_0} & {(X_1)_1} & {(X_1)_0} \\
	& {X_0} & {X_0} & {X_0} & {(X_0)_1} & {(X_0)_0}
	\arrow[""{name=0, anchor=center, inner sep=0}, from=1-2, to=2-2]
	\arrow[from=1-3, to=1-4]
	\arrow[""{name=1, anchor=center, inner sep=0}, from=1-3, to=2-3]
	\arrow[Rightarrow, no head, from=2-3, to=2-4]
	\arrow[""{name=2, anchor=center, inner sep=0}, Rightarrow, no head, from=1-4, to=2-4]
	\arrow[from=1-5, to=1-6]
	\arrow[""{name=3, anchor=center, inner sep=0}, from=1-5, to=2-5]
	\arrow[from=2-5, to=2-6]
	\arrow[from=1-6, to=2-6]
	\arrow[shorten <=5pt, shorten >=5pt, maps to, from=1-1, to=1-2]
	\arrow[shorten <=13pt, shorten >=10pt, maps to, from=0, to=1]
	\arrow[shorten <=13pt, shorten >=13pt, Rightarrow, no head, from=2, to=3]
\end{tikzcd}\]

==> TikzDrawings/Ch2/cc-eq.tikz <==
% https://q.uiver.app/?q=WzAsMyxbMCwwLCJFXzIiXSxbMSwwLCJURSJdLFsyLDAsIlRNIl0sWzAsMSwiXFxtdSJdLFsxLDIsIlQucSIsMCx7Im9mZnNldCI6LTF9XSxbMSwyLCJULnEgXFxvIDAgXFxvIHAiLDIseyJsYWJlbF9wb3NpdGlvbiI6MTAwLCJvZmZzZXQiOjF9XV0=&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
	{E_2} & TE & TM
	\arrow["\mu", from=1-1, to=1-2]
	\arrow["{T.q}", shift left=1, from=1-2, to=1-3]
	\arrow["{T.q \o 0 \o p}"'{pos=1}, shift right=1, from=1-2, to=1-3]
\end{tikzcd}

==> TikzDrawings/Ch2/cc-universality.tikz <==
\begin{equation*}\begin{tikzcd}
    E_2 \rar{\lambda\pi_0 +_{T(q)}0\pi_1} \dar[swap]{q\pi_0=q\pi_1} &[7ex] T(E) \dar{T(q)}\\
    M \rar{0} & T(M)
\end{tikzcd}\end{equation*}

==> TikzDrawings/Ch2/cockett-universal.tikz <==
% https://q.uiver.app/?q=WzAsOCxbMCwwLCJFXzIiXSxbMSwwLCJURSJdLFswLDEsIk0iXSxbMSwxLCJUTSJdLFsyLDAsIkUgXFx0c3txfXtwfVRNIl0sWzIsMSwiTSJdLFszLDAsIlRFIl0sWzMsMSwiRSJdLFswLDEsIlxcbGFtYmRhIFxcbyBcXHBpXzAgK197VHF9IDAgXFxvXFxwaV8xIl0sWzAsMiwicVxcb1xccGlfMD1xXFxvXFxwaV8xIiwxXSxbMiwzLCIwIiwyXSxbMSwzLCJULnEiXSxbMCwzLCIiLDEseyJzdHlsZSI6eyJuYW1lIjoiY29ybmVyIn19XSxbNCw1LCJxXFxvXFxwaV8wID0gcCBcXG8gXFxwaV8xIiwxXSxbNCw2LCJcXGxhbWJkYSBcXG8gXFxwaV8wICtfcCBULlxceGkgXFxvIFxccGlfMSJdLFs2LDcsInAiXSxbNSw3LCJcXHhpIiwyXV0=&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
	{E_2} & TE & {E \ts{q}{p}TM} & TE \\
	M & TM & M & E
	\arrow["{\lambda \o \pi_0 +_{Tq} 0 \o\pi_1}", from=1-1, to=1-2]
	\arrow["{q\o\pi_0=q\o\pi_1}"{description}, from=1-1, to=2-1]
	\arrow["0"', from=2-1, to=2-2]
	\arrow["{T.q}", from=1-2, to=2-2]
	\arrow["\lrcorner"{anchor=center, pos=0.125}, draw=none, from=1-1, to=2-2]
	\arrow["{q\o\pi_0 = p \o \pi_1}"{description}, from=1-3, to=2-3]
	\arrow["{\lambda \o \pi_0 +_p T.\xi \o \pi_1}", from=1-3, to=1-4]
	\arrow["p", from=1-4, to=2-4]
	\arrow["\xi"', from=2-3, to=2-4]
\end{tikzcd}

==> TikzDrawings/Ch2/dbl-Beck.tikz <==
% https://q.uiver.app/?q=WzAsNixbMCwwLCJFIl0sWzAsMSwiTSJdLFsxLDAsIkUiXSxbMSwxLCJNIl0sWzIsMCwiTSJdLFsyLDEsIk0iXSxbMCwxLCJxIl0sWzIsNCwicSJdLFsyLDMsInEiLDJdLFszLDUsIiIsMix7ImxldmVsIjoyLCJzdHlsZSI6eyJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzQsNSwiIiwwLHsibGV2ZWwiOjIsInN0eWxlIjp7ImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbNiw4LCIiLDAseyJzaG9ydGVuIjp7InNvdXJjZSI6NDAsInRhcmdldCI6MzB9LCJsZXZlbCI6MSwic3R5bGUiOnsidGFpbCI6eyJuYW1lIjoibWFwcyB0byJ9fX1dXQ==
\[\begin{tikzcd}
	E & E & M \\
	M & M & M
	\arrow[""{name=0, anchor=center, inner sep=0}, "q", from=1-1, to=2-1]
	\arrow["q", from=1-2, to=1-3]
	\arrow[""{name=1, anchor=center, inner sep=0}, "q"', from=1-2, to=2-2]
	\arrow[Rightarrow, no head, from=2-2, to=2-3]
	\arrow[Rightarrow, no head, from=1-3, to=2-3]
	\arrow[shorten <=13pt, shorten >=10pt, maps to, from=0, to=1]
\end{tikzcd}\]

==> TikzDrawings/Ch2/ell-comonad.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMCwwLCJUIl0sWzEsMCwiVF4yIl0sWzAsMSwiVF4yIl0sWzEsMSwiVF4zIl0sWzAsMSwiXFxlbGwiLDAseyJsZXZlbCI6Mn1dLFswLDIsIlxcZWxsIiwyLHsibGV2ZWwiOjJ9XSxbMiwzLCJcXGVsbC5UIiwyLHsibGV2ZWwiOjJ9XSxbMSwzLCJULlxcZWxsIiwwLHsibGV2ZWwiOjJ9XV0=&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
	T & {T^2} \\
	{T^2} & {T^3}
	\arrow["\ell", Rightarrow, from=1-1, to=1-2]
	\arrow["\ell"', Rightarrow, from=1-1, to=2-1]
	\arrow["{\ell.T}"', Rightarrow, from=2-1, to=2-2]
	\arrow["{T.\ell}", Rightarrow, from=1-2, to=2-2]
\end{tikzcd}

==> TikzDrawings/Ch2/fibre-tangent-functor.tikz <==
% https://q.uiver.app/?q=WzAsNixbMCwwLCJOIl0sWzAsMSwiTSJdLFsyLDAsIlROIl0sWzIsMSwiVE0iXSxbMSwxLCJNIl0sWzEsMCwiVF9NXipkIl0sWzAsMSwiZCIsMl0sWzIsMywiVGQiXSxbNCwzLCIwIiwyXSxbNSwyLCJcXGJhcnswfSJdLFs1LDQsIlRfTWQiXSxbNSwzLCIiLDIseyJzdHlsZSI6eyJuYW1lIjoiY29ybmVyIn19XSxbNiwxMCwiIiwyLHsic2hvcnRlbiI6eyJzb3VyY2UiOjQwLCJ0YXJnZXQiOjQwfSwibGV2ZWwiOjEsInN0eWxlIjp7InRhaWwiOnsibmFtZSI6Im1hcHMgdG8ifX19XV0=&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
	N & {T_M^*d} & TN \\
	M & M & TM
	\arrow[""{name=0, anchor=center, inner sep=0}, "d"', from=1-1, to=2-1]
	\arrow["Td", from=1-3, to=2-3]
	\arrow["0"', from=2-2, to=2-3]
	\arrow["{\bar{0}}", from=1-2, to=1-3]
	\arrow[""{name=1, anchor=center, inner sep=0}, "{T_Md}", from=1-2, to=2-2]
	\arrow["\lrcorner"{anchor=center, pos=0.125}, draw=none, from=1-2, to=2-3]
	\arrow[shorten <=13pt, shorten >=13pt, maps to, from=0, to=1]
\end{tikzcd}

==> TikzDrawings/Ch2/fibred-diff-ob/abun-struct.tikz <==
% https://q.uiver.app/?q=WzAsOCxbMSwyLCJNIl0sWzEsMSwiKFReKl9NKV4yZCJdLFsyLDEsIlReMk4iXSxbMiwyLCJUXjJNIl0sWzAsMCwiKFReKl9NKV4yIl0sWzAsMywiTSJdLFszLDMsIlReMk0iXSxbMywwLCJUXjJOIl0sWzEsMCwiVF9NXjJkIl0sWzEsMiwiXFxvdmVybGluZXswLlQgXFxvIDB9Il0sWzAsMywiMC5UIFxcbyAwIiwyXSxbMiwzLCJUXjJkIl0sWzEsMywiIiwxLHsic3R5bGUiOnsibmFtZSI6ImNvcm5lciJ9fV0sWzQsNSwiVF9NXjJkIiwxXSxbNSw2LCIwLlQgXFxvIDAiXSxbNyw2LCJUXjJkIiwxXSxbNCw3LCJcXG92ZXJsaW5lezAuVCBcXG8gMH0iLDFdLFsxLDQsImNfTSIsMSx7InN0eWxlIjp7ImJvZHkiOnsibmFtZSI6ImRhc2hlZCJ9fX1dLFsyLDcsImMiLDFdLFszLDYsImMiLDFdLFswLDUsIiIsMSx7ImxldmVsIjoyLCJzdHlsZSI6eyJoZWFkIjp7Im5hbWUiOiJub25lIn19fV1d&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
	{(T^*_M)^2} &&& {T^2N} \\
	& {(T^*_M)^2d} & {T^2N} \\
	& M & {T^2M} \\
	M &&& {T^2M}
	\arrow["{T_M^2d}", from=2-2, to=3-2]
	\arrow["{\overline{0.T \o 0}}", from=2-2, to=2-3]
	\arrow["{0.T \o 0}"', from=3-2, to=3-3]
	\arrow["{T^2d}", from=2-3, to=3-3]
	\arrow["\lrcorner"{anchor=center, pos=0.125}, draw=none, from=2-2, to=3-3]
	\arrow["{T_M^2d}"{description}, from=1-1, to=4-1]
	\arrow["{0.T \o 0}", from=4-1, to=4-4]
	\arrow["{T^2d}"{description}, from=1-4, to=4-4]
	\arrow["{\overline{0.T \o 0}}"{description}, from=1-1, to=1-4]
	\arrow["{c_M}"{description}, dashed, from=2-2, to=1-1]
	\arrow["c"{description}, from=2-3, to=1-4]
	\arrow["c"{description}, from=3-3, to=4-4]
	\arrow[Rightarrow, no head, from=3-2, to=4-1]
\end{tikzcd}

==> TikzDrawings/Ch2/fibred-diff-ob/addition-coh.tikz <==
% https://q.uiver.app/?q=WzAsNSxbMCwwLCJFXzIiXSxbMSwwLCJUX01FXzIiXSxbMSwxLCJUX01FIl0sWzIsMCwiVEVfMiJdLFsyLDEsIlRFIl0sWzAsMSwiMF9NIFxceCBcXGxhbWJkYSJdLFsxLDIsIlRfTStfcSJdLFsxLDMsIlxcYmFyezB9Il0sWzMsNCwiVCtfcSJdLFsyLDQsIlxcYmFyezB9Il0sWzAsMiwiXFxjb25nIl1d&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
	{E_2} & {T_ME_2} & {TE_2} \\
	& {T_ME} & TE
	\arrow["{0_M \x \lambda}", from=1-1, to=1-2]
	\arrow["{T_M+_q}", from=1-2, to=2-2]
	\arrow["{\bar{0}}", from=1-2, to=1-3]
	\arrow["{T+_q}", from=1-3, to=2-3]
	\arrow["{\bar{0}}", from=2-2, to=2-3]
	\arrow["\cong", from=1-1, to=2-2]
\end{tikzcd}

==> TikzDrawings/Ch2/fibred-diff-ob/addition-lambda.tikz <==
% https://q.uiver.app/?q=WzAsNixbMCwwLCJFXzIiXSxbMSwwLCIoVF9NKV8yRSJdLFsyLDAsIlRfMkUiXSxbMSwxLCJUX01FIl0sWzIsMSwiVEUiXSxbMCwxLCJFIl0sWzAsMSwiXFxsYW1iZGFcXHhcXGxhbWJkYSIsMl0sWzEsMiwiIiwwLHsic3R5bGUiOnsidGFpbCI6eyJuYW1lIjoiaG9vayIsInNpZGUiOiJ0b3AifX19XSxbMSwzLCIrX00iXSxbMiw0LCIrIl0sWzMsNCwiIiwxLHsic3R5bGUiOnsidGFpbCI6eyJuYW1lIjoiaG9vayIsInNpZGUiOiJ0b3AifX19XSxbMCw1LCIrX3EiLDJdLFs1LDMsIlxcbGFtYmRhIl0sWzAsMiwiXFxsYW1iZGEnIFxceCBcXGxhbWJkYSciLDAseyJjdXJ2ZSI6LTJ9XV0=&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
	{E_2} & {(T_M)_2E} & {T_2E} \\
	E & {T_ME} & TE
	\arrow["\lambda\x\lambda"', from=1-1, to=1-2]
	\arrow[hook, from=1-2, to=1-3]
	\arrow["{+_M}", from=1-2, to=2-2]
	\arrow["{+}", from=1-3, to=2-3]
	\arrow[hook, from=2-2, to=2-3]
	\arrow["{+_q}"', from=1-1, to=2-1]
	\arrow["\lambda", from=2-1, to=2-2]
	\arrow["{\lambda' \x \lambda'}", curve={height=-12pt}, from=1-1, to=1-3]
\end{tikzcd}

==> TikzDrawings/Ch2/fibred-diff-ob/fib-0.tikz <==
% https://q.uiver.app/?q=WzAsNSxbMSwxLCJNIl0sWzEsMCwiVF4qX01kIl0sWzIsMCwiVE4iXSxbMiwxLCJUTSJdLFswLDAsIk4iXSxbMSwwLCJUX21kIl0sWzEsMiwiXFxiYXJ7MH0iXSxbMCwzLCIwIiwyXSxbMiwzLCJUZCJdLFsxLDMsIiIsMSx7InN0eWxlIjp7Im5hbWUiOiJjb3JuZXIifX1dLFs0LDAsImQiLDFdLFs0LDIsIjAiLDEseyJjdXJ2ZSI6LTR9XSxbNCwxLCIwX00iLDAseyJzdHlsZSI6eyJib2R5Ijp7Im5hbWUiOiJkYXNoZWQifX19XV0=&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
	N & {T^*_Md} & TN \\
	& M & TM
	\arrow["{T_md}", from=1-2, to=2-2]
	\arrow["{\bar{0}}", from=1-2, to=1-3]
	\arrow["0"', from=2-2, to=2-3]
	\arrow["Td", from=1-3, to=2-3]
	\arrow["\lrcorner"{anchor=center, pos=0.125}, draw=none, from=1-2, to=2-3]
	\arrow["d"{description}, from=1-1, to=2-2]
	\arrow["0"{description}, curve={height=-24pt}, from=1-1, to=1-3]
	\arrow["{0_M}", dashed, near end, from=1-1, to=1-2]
\end{tikzcd}

==> TikzDrawings/Ch2/fibred-diff-ob/fib-flip.tikz <==
% https://q.uiver.app/?q=WzAsOCxbMSwyLCJNIl0sWzEsMSwiKFReKl9NKV4yZCJdLFsyLDEsIlReMk4iXSxbMiwyLCJUXjJNIl0sWzAsMCwiKFReKl9NKV4yIl0sWzAsMywiTSJdLFszLDMsIlReMk0iXSxbMywwLCJUXjJOIl0sWzEsMCwiVF9NXjJkIl0sWzEsMiwiXFxvdmVybGluZXswLlQgXFxvIDB9Il0sWzAsMywiMC5UIFxcbyAwIiwyXSxbMiwzLCJUXjJkIl0sWzEsMywiIiwxLHsic3R5bGUiOnsibmFtZSI6ImNvcm5lciJ9fV0sWzQsNSwiVF9NXjJkIiwxXSxbNSw2LCIwLlQgXFxvIDAiXSxbNyw2LCJUXjJkIiwxXSxbNCw3LCJcXG92ZXJsaW5lezAuVCBcXG8gMH0iLDFdLFsxLDQsImNfTSIsMSx7InN0eWxlIjp7ImJvZHkiOnsibmFtZSI6ImRhc2hlZCJ9fX1dLFsyLDcsImMiLDFdLFszLDYsImMiLDFdLFswLDUsIiIsMSx7ImxldmVsIjoyLCJzdHlsZSI6eyJoZWFkIjp7Im5hbWUiOiJub25lIn19fV1d&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
	{(T^*_M)^2} &&& {T^2N} \\
	& {(T^*_M)^2d} & {T^2N} \\
	& M & {T^2M} \\
	M &&& {T^2M}
	\arrow["{T_M^2d}", from=2-2, to=3-2]
	\arrow["{\overline{0.T \o 0}}", from=2-2, to=2-3]
	\arrow["{0.T \o 0}"', from=3-2, to=3-3]
	\arrow["{T^2d}", from=2-3, to=3-3]
	\arrow["\lrcorner"{anchor=center, pos=0.125}, draw=none, from=2-2, to=3-3]
	\arrow["{T_M^2d}"{description}, from=1-1, to=4-1]
	\arrow["{0.T \o 0}", from=4-1, to=4-4]
	\arrow["{T^2d}"{description}, from=1-4, to=4-4]
	\arrow["{\overline{0.T \o 0}}"{description}, from=1-1, to=1-4]
	\arrow["{c_M}"{description}, dashed, from=2-2, to=1-1]
	\arrow["c"{description}, from=2-3, to=1-4]
	\arrow["c"{description}, from=3-3, to=4-4]
	\arrow[Rightarrow, no head, from=3-2, to=4-1]
\end{tikzcd}

==> TikzDrawings/Ch2/fibred-diff-ob/fib-lift.tikz <==
% https://q.uiver.app/?q=WzAsOCxbMSwyLCJNIl0sWzEsMSwiVF4qX01kIl0sWzIsMSwiVE4iXSxbMiwyLCJUTSJdLFswLDAsIihUXipfTSleMiJdLFswLDMsIk0iXSxbMywzLCJUXjJNIl0sWzMsMCwiVF4yTiJdLFsxLDAsIlRfbWQiXSxbMSwyLCJcXGJhcnswfSJdLFswLDMsIjAiLDJdLFsyLDMsIlRkIl0sWzEsMywiIiwxLHsic3R5bGUiOnsibmFtZSI6ImNvcm5lciJ9fV0sWzQsNSwiKFRfTSlfMmQiLDFdLFs1LDYsIjAuVCBcXG8gMCJdLFs3LDYsIlReMmQiLDFdLFs0LDcsIlxcb3ZlcmxpbmV7MC5UIFxcbyAwfSIsMV0sWzEsNCwiXFxlbGxfTSIsMSx7InN0eWxlIjp7ImJvZHkiOnsibmFtZSI6ImRhc2hlZCJ9fX1dLFsyLDcsIlxcZWxsIiwxXSxbMyw2LCJcXGVsbCIsMV0sWzAsNSwiIiwxLHsibGV2ZWwiOjIsInN0eWxlIjp7ImhlYWQiOnsibmFtZSI6Im5vbmUifX19XV0=&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
	{(T^*_M)^2} &&& {T^2N} \\
	& {T^*_Md} & TN \\
	& M & TM \\
	M &&& {T^2M}
	\arrow["{T_md}", from=2-2, to=3-2]
	\arrow["{\bar{0}}", from=2-2, to=2-3]
	\arrow["0"', from=3-2, to=3-3]
	\arrow["Td", from=2-3, to=3-3]
	\arrow["\lrcorner"{anchor=center, pos=0.125}, draw=none, from=2-2, to=3-3]
	\arrow["{(T_M)_2d}"{description}, from=1-1, to=4-1]
	\arrow["{0.T \o 0}", from=4-1, to=4-4]
	\arrow["{T^2d}"{description}, from=1-4, to=4-4]
	\arrow["{\overline{0.T \o 0}}"{description}, from=1-1, to=1-4]
	\arrow["{\ell_M}"{description}, dashed, from=2-2, to=1-1]
	\arrow["\ell"{description}, from=2-3, to=1-4]
	\arrow["\ell"{description}, from=3-3, to=4-4]
	\arrow[Rightarrow, no head, from=3-2, to=4-1]
\end{tikzcd}

==> TikzDrawings/Ch2/fibred-diff-ob/fib-plus.tikz <==
% https://q.uiver.app/?q=WzAsOCxbMSwyLCJNIl0sWzEsMSwiVF4qX01kIl0sWzIsMSwiVE4iXSxbMiwyLCJUTSJdLFswLDAsIihUXipfTSlfMiJdLFswLDMsIk0iXSxbMywzLCJUXzJNIl0sWzMsMCwiVF8yTiJdLFsxLDAsIlRfbWQiXSxbMSwyLCJcXGJhcnswfSJdLFswLDMsIjAiLDJdLFsyLDMsIlRkIl0sWzEsMywiIiwxLHsic3R5bGUiOnsibmFtZSI6ImNvcm5lciJ9fV0sWzQsNSwiKFRfTSlfMmQiLDFdLFswLDUsIiIsMCx7ImxldmVsIjoyLCJzdHlsZSI6eyJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzUsNiwiKDAsMCkiXSxbNyw2LCJUXzJkIiwxXSxbNCw3LCJcXG92ZXJsaW5leygwLDApfSIsMV0sWzcsMiwiKyIsMV0sWzYsMywiKyIsMV0sWzQsMSwiK19NIiwxLHsic3R5bGUiOnsiYm9keSI6eyJuYW1lIjoiZGFzaGVkIn19fV1d&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
	{(T^*_M)_2} &&& {T_2N} \\
	& {T^*_Md} & TN \\
	& M & TM \\
	M &&& {T_2M}
	\arrow["{T_md}", from=2-2, to=3-2]
	\arrow["{\bar{0}}", from=2-2, to=2-3]
	\arrow["0"', from=3-2, to=3-3]
	\arrow["Td", from=2-3, to=3-3]
	\arrow["\lrcorner"{anchor=center, pos=0.125}, draw=none, from=2-2, to=3-3]
	\arrow["{(T_M)_2d}"{description}, from=1-1, to=4-1]
	\arrow[Rightarrow, no head, from=3-2, to=4-1]
	\arrow["{(0,0)}", from=4-1, to=4-4]
	\arrow["{T_2d}"{description}, from=1-4, to=4-4]
	\arrow["{\overline{(0,0)}}"{description}, from=1-1, to=1-4]
	\arrow["{+}"{description}, from=1-4, to=2-3]
	\arrow["{+}"{description}, from=4-4, to=3-3]
	\arrow["{+_M}"{description}, dashed, from=1-1, to=2-2]
\end{tikzcd}

==> TikzDrawings/Ch2/fibred-diff-ob/lambda-gives-lift.tikz <==
% https://q.uiver.app/?q=WzAsMTEsWzAsMCwiRSJdLFswLDEsIlRfTUUiXSxbMCwyLCIoVF9NKV4yRSJdLFsxLDEsIlRFIl0sWzEsMiwiVF4yRSJdLFsyLDAsIkUiXSxbMywxLCJURSJdLFsyLDEsIlRfTUUiXSxbMiwyLCJUX00gLiBUX01FIl0sWzMsMiwiVC5UX01FIl0sWzQsMiwiVFRFIl0sWzAsMSwiXFxsYW1iZGEiXSxbMSwyLCJcXGVsbF9NIl0sWzEsMywiIiwwLHsic3R5bGUiOnsidGFpbCI6eyJuYW1lIjoiaG9vayIsInNpZGUiOiJ0b3AifX19XSxbMCwzLCJcXGxhbWJkYSciXSxbMyw0LCJcXGVsbCJdLFsyLDQsIiIsMSx7InN0eWxlIjp7InRhaWwiOnsibmFtZSI6Imhvb2siLCJzaWRlIjoidG9wIn19fV0sWzUsNiwiXFxsYW1iZGEnIl0sWzUsNywiXFxsYW1iZGEiLDJdLFs3LDYsIiIsMix7InN0eWxlIjp7InRhaWwiOnsibmFtZSI6Imhvb2siLCJzaWRlIjoidG9wIn19fV0sWzcsOCwiVF9NXFxsYW1iZGEiLDJdLFs2LDksIlRcXGxhbWJkYSIsMl0sWzgsOV0sWzksMTBdLFs2LDEwLCJULlxcbGFtYmRhJyJdXQ==&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
	E && E \\
	{T_ME} & TE & {T_ME} & TE \\
	{(T_M)^2E} & {T^2E} & {T_M . T_ME} & {T.T_ME} & TTE
	\arrow["\lambda", from=1-1, to=2-1]
	\arrow["{\ell_M}", from=2-1, to=3-1]
	\arrow[hook, from=2-1, to=2-2]
	\arrow["{\lambda'}", from=1-1, to=2-2]
	\arrow["\ell", from=2-2, to=3-2]
	\arrow[hook, from=3-1, to=3-2]
	\arrow["{\lambda'}", from=1-3, to=2-4]
	\arrow["\lambda"', from=1-3, to=2-3]
	\arrow[hook, from=2-3, to=2-4]
	\arrow["{T_M\lambda}"', from=2-3, to=3-3]
	\arrow["T\lambda"', from=2-4, to=3-4]
	\arrow[from=3-3, to=3-4]
	\arrow[from=3-4, to=3-5]
	\arrow["{T.\lambda'}", from=2-4, to=3-5]
\end{tikzcd}

==> TikzDrawings/Ch2/fibred-diff-ob/mu-universal.tikz <==
% https://q.uiver.app/?q=WzAsNSxbMCwwLCJFXzIiXSxbMSwwLCJUX01FXzIiXSxbMCwxLCJNIl0sWzIsMCwiVEUiXSxbMiwxLCJUTSJdLFswLDEsIjBfTSBcXHggXFxsYW1iZGEiXSxbMSwzLCJUK19xIl0sWzMsNCwiVC5xIl0sWzIsNCwiMCJdLFswLDIsInFcXG9vXFxwaV9pIiwxXSxbMCw0LCIiLDIseyJzdHlsZSI6eyJuYW1lIjoiY29ybmVyIn19XV0=&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
	{E_2} & {T_ME_2} & TE \\
	M && TM
	\arrow["{0_M \x \lambda}", from=1-1, to=1-2]
	\arrow["{T+_q}", from=1-2, to=1-3]
	\arrow["{T.q}", from=1-3, to=2-3]
	\arrow["0", from=2-1, to=2-3]
	\arrow["{q\o \pi_i}"{description}, from=1-1, to=2-1]
	\arrow["\lrcorner"{anchor=center, pos=0.125}, draw=none, from=1-1, to=2-3]
\end{tikzcd}

==> TikzDrawings/Ch2/fibred-diff-ob/univ-of-lift.tikz <==
% https://q.uiver.app/?q=WzAsNSxbMCwwLCJFXzIiXSxbMCwxLCJNIl0sWzEsMCwiVEVfMiJdLFsyLDAsIlRFIl0sWzIsMSwiVE0iXSxbMCwxXSxbMCwyLCIwIFxcbyBcXHBpXzAgXFx4XFxsYW1iZGEgXFxvIFxccGlfMSJdLFsyLDMsIlQuK19xIl0sWzMsNCwiVC5xIl0sWzEsNCwiMCJdLFswLDQsIiIsMCx7InN0eWxlIjp7Im5hbWUiOiJjb3JuZXIifX1dXQ==&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
	{E_2} & {TE_2} & TE \\
	M && TM
	\arrow[from=1-1, to=2-1]
	\arrow["{0 \o \pi_0 \x\lambda \o \pi_1}", from=1-1, to=1-2]
	\arrow["{T.+_q}", from=1-2, to=1-3]
	\arrow["{T.q}", from=1-3, to=2-3]
	\arrow["0", from=2-1, to=2-3]
	\arrow["\lrcorner"{anchor=center, pos=0.125}, draw=none, from=1-1, to=2-3]
\end{tikzcd}

==> TikzDrawings/Ch2/flattened-cylinder-neighbourhood.tikz <==
% https://q.uiver.app/?q=WzAsOSxbMCwxXSxbNCwxXSxbMiwxLCJcXGJ1bGxldCJdLFsxLDBdLFsxLDJdLFsyLDBdLFsyLDJdLFszLDBdLFszLDJdLFswLDEsImkiLDIseyJzdHlsZSI6eyJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzMsNCwiIiwyLHsib2Zmc2V0IjotNCwic3R5bGUiOnsiYm9keSI6eyJuYW1lIjoiZGFzaGVkIn0sImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbNSw2LCIiLDIseyJvZmZzZXQiOi00LCJzdHlsZSI6eyJib2R5Ijp7Im5hbWUiOiJkYXNoZWQifSwiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFs1LDYsIiIsMCx7Im9mZnNldCI6NCwic3R5bGUiOnsiYm9keSI6eyJuYW1lIjoiZGFzaGVkIn0sImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbMyw0LCIiLDAseyJvZmZzZXQiOjMsInN0eWxlIjp7ImJvZHkiOnsibmFtZSI6ImRhc2hlZCJ9LCJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzcsOCwiIiwyLHsib2Zmc2V0IjotNCwic3R5bGUiOnsiYm9keSI6eyJuYW1lIjoiZGFzaGVkIn0sImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbNyw4LCIiLDAseyJvZmZzZXQiOjQsInN0eWxlIjp7ImJvZHkiOnsibmFtZSI6ImRhc2hlZCJ9LCJoZWFkIjp7Im5hbWUiOiJub25lIn19fV1d
\[\begin{tikzcd}
  & {} & {} & {} \\
  {} && \bullet && {} \\
  & {} & {} & {}
  \arrow["i"', no head, from=2-1, to=2-5]
  \arrow[shift left=4, dashed, no head, from=1-2, to=3-2]
  \arrow[shift left=4, dashed, no head, from=1-3, to=3-3]
  \arrow[shift right=4, dashed, no head, from=1-3, to=3-3]
  \arrow[shift right=3, dashed, no head, from=1-2, to=3-2]
  \arrow[shift left=4, dashed, no head, from=1-4, to=3-4]
  \arrow[shift right=4, dashed, no head, from=1-4, to=3-4]
\end{tikzcd}\]

==> TikzDrawings/Ch2/idempotent-r-alg.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMCwwLCJFIl0sWzAsMSwiTSJdLFsxLDAsIlxcUlxceCBFIl0sWzEsMSwiRSJdLFswLDEsInEiLDJdLFswLDIsIigwLGlkKSJdLFsxLDMsIlxceGkiXSxbMiwzLCJcXGNkb3QiXV0=&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
	E & {\R\x E} \\
	M & E
	\arrow["q"', from=1-1, to=2-1]
	\arrow["{(0,id)}", from=1-1, to=1-2]
	\arrow["\xi", from=2-1, to=2-2]
	\arrow["\cdot", from=1-2, to=2-2]
\end{tikzcd}

==> TikzDrawings/Ch2/induced-addition.tikz <==
% https://q.uiver.app/?q=WzAsNixbMCwwLCJFXzIiXSxbMSwwLCIoVF4qX00pXzJFIl0sWzAsMSwiRSJdLFsxLDEsIlReKl9NRSJdLFsyLDAsIlRfMkUiXSxbMiwxLCJURSJdLFswLDEsIihcXGxhbWJkYScsXFxsYW1iZGEnKSJdLFswLDIsIitfcSIsMSx7InN0eWxlIjp7ImJvZHkiOnsibmFtZSI6ImRhc2hlZCJ9fX1dLFsxLDMsIitfTSIsMV0sWzMsMiwiXFxwaGF0IiwxXSxbMSw0LCIoXFxtdSxcXG11KSJdLFszLDUsIlxcbXUiLDJdLFs0LDUsIisiLDFdLFsxLDUsIiIsMSx7InN0eWxlIjp7Im5hbWUiOiJjb3JuZXIifX1dXQ==&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
	{E_2} & {(T^*_M)_2E} & {T_2E} \\
	E & {T^*_ME} & TE
	\arrow["{(\lambda',\lambda')}", from=1-1, to=1-2]
	\arrow["{+_q}"{description}, dashed, from=1-1, to=2-1]
	\arrow["{+_M}"{description}, from=1-2, to=2-2]
	\arrow["\phat"{description}, from=2-2, to=2-1]
	\arrow["{(\mu,\mu)}", from=1-2, to=1-3]
	\arrow["\mu"', from=2-2, to=2-3]
	\arrow["{+}"{description}, from=1-3, to=2-3]
	\arrow["\lrcorner"{anchor=center, pos=0.125}, draw=none, from=1-2, to=2-3]
\end{tikzcd}

==> TikzDrawings/Ch2/lift-local-coords.tikz <==
% https://q.uiver.app/?q=WzAsMTAsWzAsMCwiRVxcdHN7cX17cH1UTSJdLFswLDEsIk0iXSxbMSwwLCJURSJdLFsxLDEsIkUiXSxbMiwwLCJFXFx0c3txfXtwfSBUTSJdLFsyLDEsIk0iXSxbMywwLCJFIl0sWzQsMCwiRVxcdHN7cX17cH0gVE0iXSxbNCwxLCJNIl0sWzMsMSwiTSJdLFswLDEsInFcXHBpXzAiLDJdLFswLDIsIlRFIl0sWzIsMywicCJdLFsxLDMsIlxceGkiLDJdLFs0LDUsInFcXHBpXzAiXSxbNCw2LCJcXHBpXzAiXSxbNiw3LCIoaWQsMHEpIl0sWzYsOSwicSJdLFs1LDksIiIsMSx7ImxldmVsIjoyLCJzdHlsZSI6eyJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzksOCwiIiwxLHsibGV2ZWwiOjIsInN0eWxlIjp7ImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbNyw4LCJxXFxwaV8wIl1d&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\[\begin{tikzcd}
	{E\ts{q}{p}TM} & TE & {E\ts{q}{p} TM} & E & {E\ts{q}{p} TM} \\
	M & E & M & M & M
	\arrow["{q\pi_0}"', from=1-1, to=2-1]
	\arrow["TE", from=1-1, to=1-2]
	\arrow["p", from=1-2, to=2-2]
	\arrow["\xi"', from=2-1, to=2-2]
	\arrow["{q\pi_0}", from=1-3, to=2-3]
	\arrow["{\pi_0}", from=1-3, to=1-4]
	\arrow["{(id,0q)}", from=1-4, to=1-5]
	\arrow["q", from=1-4, to=2-4]
	\arrow[Rightarrow, no head, from=2-3, to=2-4]
	\arrow[Rightarrow, no head, from=2-4, to=2-5]
	\arrow["{q\pi_0}", from=1-5, to=2-5]
\end{tikzcd}\]

==> TikzDrawings/Ch2/mult-by-zero.tikz <==
% https://q.uiver.app/?q=WzAsOSxbMCwxXSxbMiwxLCJcXG1hcHN0byJdLFsxLDEsIlxcYnVsbGV0Il0sWzEsMF0sWzEsM10sWzMsMSwiXFxidWxsZXQiXSxbNCwxXSxbMywwXSxbMywyXSxbMiwzLCIiLDEseyJjb2xvdXIiOlswLDYwLDYwXX1dLFsyLDQsIiIsMSx7ImNvbG91ciI6WzAsNjAsNjBdfV0sWzAsMiwiIiwxLHsic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFsxLDIsIiIsMSx7InN0eWxlIjp7ImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbMSw1LCIiLDEseyJzdHlsZSI6eyJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzYsNSwiIiwxLHsic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFs4LDcsIiIsMSx7InNob3J0ZW4iOnsic291cmNlIjo0MCwidGFyZ2V0Ijo0MH0sImNvbG91ciI6WzAsNjAsNjBdLCJzdHlsZSI6eyJib2R5Ijp7Im5hbWUiOiJub25lIn19fV0sWzE1LDgsIiIsMSx7InNob3J0ZW4iOnsidGFyZ2V0Ijo4MH0sImxldmVsIjoxLCJjb2xvdXIiOlswLDYwLDYwXSwic3R5bGUiOnsiYm9keSI6eyJuYW1lIjoibm9uZSJ9fX1dXQ==
\begin{tikzcd}[column sep = tiny]
	& {} && {} \\
	{} & \bullet & \mapsto & \bullet & {} \\
	&&& {} \\
	& {}
	\arrow[color={rgb,255:red,214;green,92;blue,92}, from=2-2, to=1-2]
	\arrow[color={rgb,255:red,214;green,92;blue,92}, from=2-2, to=4-2]
	\arrow[no head, from=2-1, to=2-2]
	\arrow[no head, from=2-3, to=2-2]
	\arrow[no head, from=2-3, to=2-4]
	\arrow[no head, from=2-5, to=2-4]
	\arrow[""{name=0, anchor=center, inner sep=0}, color={rgb,255:red,214;green,92;blue,92}, shorten >=13pt, no body, from=3-4, to=1-4]
	\arrow[color={rgb,255:red,214;green,92;blue,92}, shorten >=13pt, no body, from=0, to=3-4]
\end{tikzcd}

==> TikzDrawings/Ch2/nat-fork-reg.tikz <==
% https://q.uiver.app/?q=WzAsMyxbMCwwLCJpZCJdLFsxLDAsIkYuVSJdLFsyLDAsIkYuVSJdLFsxLDIsIkYuVS5lIiwwLHsib2Zmc2V0IjotMX1dLFsxLDIsImUuRi5VIiwyLHsib2Zmc2V0IjoxfV0sWzAsMSwiXFxsYW1iZGEiXV0=&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
	id & {F.U} & {F.U}
	\arrow["{F.U.e}", shift left=1, from=1-2, to=1-3]
	\arrow["{e.F.U}"', shift right=1, from=1-2, to=1-3]
	\arrow["\lambda", from=1-1, to=1-2]
\end{tikzcd}

==> TikzDrawings/Ch2/nat-trans.tikz <==
% https://q.uiver.app/?q=WzAsNSxbMCwwLCJcXGQiXSxbMCwxLCJcXENeXFxlbGwiXSxbMiwxLCJcXEMiXSxbMSwwLCJcXENeXFxlbGwiXSxbMiwwLCJcXEMiXSxbMCwxLCJEIiwxLHsib2Zmc2V0IjotMX1dLFsxLDIsIlVeXFxlbGwiLDFdLFszLDQsIlVeXFxlbGwiLDFdLFs0LDIsIlQiLDFdLFswLDMsIkQiLDFdLFszLDYsIlxcbGFtYmRhIiwwLHsic2hvcnRlbiI6eyJ0YXJnZXQiOjIwfX1dXQ==&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
	\d & {\C^\ell} & \C \\
	{\C^\ell} && \C
	\arrow["D"{description}, shift left=1, from=1-1, to=2-1]
	\arrow[""{name=0, anchor=center, inner sep=0}, "{U^\ell}"{description}, from=2-1, to=2-3]
	\arrow["{U^\ell}"{description}, from=1-2, to=1-3]
	\arrow["T"{description}, from=1-3, to=2-3]
	\arrow["D"{description}, from=1-1, to=1-2]
	\arrow["\lambda", shorten >=3pt, Rightarrow, from=1-2, to=0]
\end{tikzcd}

==> TikzDrawings/Ch2/neg-implies-sdb.tikz <==
% https://q.uiver.app/?q=WzAsOCxbMCwwLCJFXFx0c3txfXtwfVRNIl0sWzAsMSwiTSJdLFsxLDAsIlRFIl0sWzEsMSwiRSJdLFsyLDAsIkUiXSxbMiwxLCJNIl0sWzMsMCwiVEUiXSxbMywxLCJFXFx4IFRNIl0sWzAsMSwicVxccGlfMCIsMl0sWzAsMiwiXFxudSJdLFsyLDMsInAiXSxbMSwzLCJcXHhpIiwyXSxbNCw1LCJxIl0sWzQsNiwiXFxsYW1iZGEiXSxbNiw3LCIocCxULnEpIl0sWzUsNywiKFxceGksMCkiLDJdXQ==&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\[\begin{tikzcd}
	{E\ts{q}{p}TM} & TE &[-2em] E & TE \\
	M & E & M & {E\x TM}
	\arrow["{q\pi_0}"', from=1-1, to=2-1]
	\arrow["\nu", from=1-1, to=1-2]
	\arrow["p", from=1-2, to=2-2]
	\arrow["\xi"', from=2-1, to=2-2]
	\arrow["q", from=1-3, to=2-3]
	\arrow["\lambda", from=1-3, to=1-4]
	\arrow["{(p,T.q)}", from=1-4, to=2-4]
	\arrow["{(\xi,0)}"', from=2-3, to=2-4]
\end{tikzcd}\]

==> TikzDrawings/Ch2/old-lift-from-new.tikz <==
       \begin{equation}\label{eq:old-lift-from-new}
         \begin{tikzcd}
           E_2 \ar{rrr}{\ell\lambda\pi_0+_{T(p)}0\lambda\pi_1}  \ar{ddd}[swap]{q\pi_0=q\pi_1} \drar{\pi_1}
           & & & T^2(E) \dlar[swap]{p} \arrow{ddd}{(T^2(q), T(p))}\\
           & E  \dar{q} \rar{\lambda} & T(E) \dar{(T(q), p)} & \\
           & M \rar{(0, \xi)} & T(M)\times E  & \\
           M \arrow{rrr}{(00, 0\xi)} \urar{id} & & & T^2(M)\times T(E)\ular[swap]{p}
         \end{tikzcd}
       \end{equation}


==> TikzDrawings/Ch2/pasting-for-universality.tikz <==
\begin{equation}\label{eq:pasting-for-universality}
       \begin{tikzcd}
         E_2 \rar{\lambda\pi_0 +_{Tq} 0\pi_1} \dar{q\pi_i}
         &[4ex] TE \rar{T\lambda} \dar{Tq} & T^2(E) \dar{(T^2q, Tp)}\\
           M \rar{0} & TM \rar{(T0,T\xi)} & T^2M \times TE
       \end{tikzcd}
\end{equation}

==> TikzDrawings/Ch2/pdb-addition-induced.tikz <==
\begin{tikzcd}\label{eq:addition-via-universality}
  E_2 \arrow{ddd}[swap]{q\pi_0=q\pi_1} \drar[dashed]{+_q}
  \arrow{rrr}{\lambda\times \lambda} & &
      & T_2(E) \dlar[swap]{+_p} \arrow{ddd}{(T(q)\times T(q), p\pi_0)}\\
      & E \rar{\lambda} \dar[swap]{q} & T(E) \dar{(T(q), p)} & \\
      & M \rar[swap]{(0, \xi)} & T(M)\times E & \\
      M \urar{id} \arrow{rrr}[swap]{((0, 0), \xi)} & & & T_2(M)\times E \ular[swap]{+_p \times id}
\end{tikzcd}


==> TikzDrawings/Ch2/pdb-morphism-def.tikz <==
% https://q.uiver.app/?q=WzAsOCxbMCwwLCJFIl0sWzAsMSwiTSJdLFsxLDAsIkUnIl0sWzEsMSwiTSciXSxbMiwwLCJURSJdLFsyLDEsIkUiXSxbMywwLCJURSciXSxbMywxLCJFJyJdLFswLDEsInEiXSxbMCwyLCJmXzEiXSxbMiwzLCJxJyJdLFsxLDMsImZfMCIsMl0sWzUsNCwiXFxsYW1iZGEiXSxbNCw2LCJULmZfMSJdLFs1LDcsImZfMSIsMl0sWzcsNiwiXFxsYW1iZGEnIiwyXV0=&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\[\begin{tikzcd}
	E & {E'} &[-2em] TE & {TE'} \\
	M & {M'} & E & {E'}
	\arrow["q", from=1-1, to=2-1]
	\arrow["{f_1}", from=1-1, to=1-2]
	\arrow["{q'}", from=1-2, to=2-2]
	\arrow["{f_0}"', from=2-1, to=2-2]
	\arrow["\lambda", from=2-3, to=1-3]
	\arrow["{T.f_1}", from=1-3, to=1-4]
	\arrow["{f_1}"', from=2-3, to=2-4]
	\arrow["{\lambda'}"', from=2-4, to=1-4]
\end{tikzcd}\]

==> TikzDrawings/Ch2/pdb-negative-induced.tikz <==
  \[
   \begin{tikzcd}
       E \ar{rrr}{\lambda} \ar{ddd}[swap]{q} \ar[dashed]{rd}{-_q}
     & & & TE \ar{ddd}{(Tq,p)} \ar{ld}[swap]{-_{PE}}\\
     & E \rar{\lambda} \dar[swap]{q} & TE \dar{(Tq,p)}\\
     & M \rar[swap]{(0,\xi)} & TM \times E \\
       M\ar{rrr}[swap]{(0,\xi)} \ar{ru}{-_{PE}} & & & TM \times E \ar{lu}[swap]{-_{PM},id}
   \end{tikzcd}
  \] 


==> TikzDrawings/Ch2/pre-diff-pb.tikz <==
% https://q.uiver.app/?q=WzAsOCxbMSwyLCJNJyJdLFsyLDIsIk0iXSxbMiwxLCJFIl0sWzEsMSwiZl4qRSJdLFszLDAsIlRFIl0sWzMsMywiVE0iXSxbMCwzLCJUTSciXSxbMCwwLCJULmZeKkUiXSxbMCwxLCJmIl0sWzIsMSwicSIsMl0sWzMsMF0sWzMsMl0sWzMsMSwiIiwxLHsic3R5bGUiOnsibmFtZSI6ImNvcm5lciJ9fV0sWzIsNCwiXFxsYW1iZGEiLDFdLFsxLDUsIjAiLDFdLFswLDYsIjAiLDFdLFs0LDUsIlQucSIsMV0sWzYsNSwiVC5mIiwxXSxbNyw2XSxbNyw0XSxbMyw3LCIiLDEseyJzdHlsZSI6eyJib2R5Ijp7Im5hbWUiOiJkYXNoZWQifX19XV0=
\[\begin{tikzcd}
	{T.f^*E} &&& TE \\
	& {f^*E} & E \\
	& {M'} & M \\
	{TM'} &&& TM
	\arrow["f", from=3-2, to=3-3]
	\arrow["q"', from=2-3, to=3-3]
	\arrow[from=2-2, to=3-2]
	\arrow[from=2-2, to=2-3]
	\arrow["\lrcorner"{anchor=center, pos=0.125}, draw=none, from=2-2, to=3-3]
	\arrow["\lambda"{description}, from=2-3, to=1-4]
	\arrow["0"{description}, from=3-3, to=4-4]
	\arrow["0"{description}, from=3-2, to=4-1]
	\arrow["{T.q}"{description}, from=1-4, to=4-4]
	\arrow["{T.f}"{description}, from=4-1, to=4-4]
	\arrow[from=1-1, to=4-1]
	\arrow[from=1-1, to=1-4]
	\arrow[dashed, from=2-2, to=1-1]
\end{tikzcd}\]

==> TikzDrawings/Ch2/reindex-dbun.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMSwwLCJFIl0sWzEsMSwiTSJdLFswLDEsIk4iXSxbMCwwLCJ1XipFIl0sWzAsMSwicSJdLFsyLDEsInUiLDJdLFszLDIsInVeKnEiLDJdLFszLDAsIlxcYmFye3V9Il0sWzMsMSwiIiwxLHsic3R5bGUiOnsibmFtZSI6ImNvcm5lciJ9fV1d
\begin{tikzcd}
	{u^*E} & E \\
	N & M
	\arrow["q", from=1-2, to=2-2]
	\arrow["u"', from=2-1, to=2-2]
	\arrow["{u^*q}"', from=1-1, to=2-1]
	\arrow["{\bar{u}}", from=1-1, to=1-2]
	\arrow["\lrcorner"{anchor=center, pos=0.125}, draw=none, from=1-1, to=2-2]
\end{tikzcd}

==> TikzDrawings/Ch2/reindex-lift.tikz <==
% https://q.uiver.app/?q=WzAsOCxbMiwxLCJFIl0sWzIsMiwiTSJdLFsxLDIsIk4iXSxbMSwxLCJ1XipFIl0sWzMsMCwiRSJdLFszLDMsIlRNIl0sWzAsMCwiVC51XipFIl0sWzAsMywiVE4iXSxbMCwxLCJxIl0sWzIsMSwidSIsMl0sWzMsMiwidV4qcSIsMl0sWzMsMCwiXFxiYXJ7dX0iXSxbMywxLCIiLDEseyJzdHlsZSI6eyJuYW1lIjoiY29ybmVyIn19XSxbNCw1LCJULnEiLDFdLFsxLDUsIjAiLDFdLFswLDQsIlxcbGFtYmRhIl0sWzIsNywiMCIsMV0sWzcsNSwiVC51IiwxXSxbNiw0LCJULlxcYmFye3V9IiwxXSxbNiw3LCJULnVeKnEiLDFdLFszLDYsIlxcZXhpc3RzIXVeKlxcbGFtYmRhIiwxLHsic3R5bGUiOnsiYm9keSI6eyJuYW1lIjoiZGFzaGVkIn19fV1d
\begin{tikzcd}
	{T.u^*E} &&& E \\
	& {u^*E} & E \\
	& N & M \\
	TN &&& TM
	\arrow["q", from=2-3, to=3-3]
	\arrow["u"', from=3-2, to=3-3]
	\arrow["{u^*q}"', from=2-2, to=3-2]
	\arrow["{\bar{u}}", from=2-2, to=2-3]
	\arrow["\lrcorner"{anchor=center, pos=0.125}, draw=none, from=2-2, to=3-3]
	\arrow["{T.q}"{description}, from=1-4, to=4-4]
	\arrow["0"{description}, from=3-3, to=4-4]
	\arrow["\lambda", from=2-3, to=1-4]
	\arrow["0"{description}, from=3-2, to=4-1]
	\arrow["{T.u}"{description}, from=4-1, to=4-4]
	\arrow["{T.\bar{u}}"{description}, from=1-1, to=1-4]
	\arrow["{T.u^*q}"{description}, from=1-1, to=4-1]
	\arrow["{\exists!u^*\lambda}"{description}, dashed, from=2-2, to=1-1]
\end{tikzcd}

==> TikzDrawings/Ch2/ros-dbl-eq-pb-equivalent.tikz <==
% https://q.uiver.app/?q=WzAsOCxbMiwxLCJFIl0sWzMsMSwiVEUiXSxbNCwwLCJFIl0sWzQsMiwiVE0iXSxbMCwxLCJFIl0sWzEsMSwiVEUiXSxbMSwyLCJUTSBcXHggRSJdLFswLDIsIk0iXSxbMSwyLCJwIiwyLHsib2Zmc2V0IjoyfV0sWzEsMiwiXFx4aVxcbyBxIFxcbyBwIiwwLHsib2Zmc2V0IjotMn1dLFsxLDMsIlQucSIsMCx7Im9mZnNldCI6LTJ9XSxbMSwzLCIwIFxcbyBxIFxcbyBwIiwyLHsib2Zmc2V0IjoyfV0sWzAsMSwiXFxsYW1iZGEiXSxbNCw1LCJcXGxhbWJkYSJdLFs1LDYsIihULnEscCkiXSxbNCw3LCJxIiwyXSxbNyw2LCIoMCxcXHhpKSIsMl1d&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\[\begin{tikzcd}
	&&[-1em]&& E \\
	E & TE & E & TE \\
	M & {TM \x E} &&& TM
	\arrow["p"', shift right=2, from=2-4, to=1-5]
	\arrow["{\xi\o q \o p}", shift left=2, from=2-4, to=1-5]
	\arrow["{T.q}", shift left=2, from=2-4, to=3-5]
	\arrow["{0 \o q \o p}"', shift right=2, from=2-4, to=3-5]
	\arrow["\lambda", from=2-3, to=2-4]
	\arrow["\lambda", from=2-1, to=2-2]
	\arrow["{(T.q,p)}", from=2-2, to=3-2]
	\arrow["q"', from=2-1, to=3-1]
	\arrow["{(0,\xi)}"', from=3-1, to=3-2]
\end{tikzcd}\]

==> TikzDrawings/Ch2/ros-eq-induces-action.tikz <==
% https://q.uiver.app/?q=WzAsNixbMCwxLCJDIl0sWzEsMSwiVEUiXSxbMiwxLCJURSJdLFswLDAsIlxcUiBcXHggQyJdLFsxLDAsIlxcUiBcXHggVEUiXSxbMiwwLCJcXFIgXFx4IFRFIl0sWzEsMiwiVC5lIiwwLHsib2Zmc2V0IjotMX1dLFsxLDIsImUuVCIsMix7Im9mZnNldCI6MX1dLFswLDEsIlQuXFxpb3RhIiwyXSxbNCwxLCJcXGJ1bGxldF9wIiwyXSxbNSwyLCJcXGJ1bGxldF9wIiwyXSxbNCw1LCJUXjIuZSIsMCx7Im9mZnNldCI6LTF9XSxbNCw1LCJULmUuRSIsMix7Im9mZnNldCI6MX1dLFszLDQsIlIgXFx4IFxcaW90YSJdLFszLDAsIlxcYnVsbGV0XkMiLDJdXQ==&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\[\begin{tikzcd}
	{\R \x C} & {\R \x TE} & {\R \x TE} \\
	C & TE & TE
	\arrow["{T.e}", shift left=1, from=2-2, to=2-3]
	\arrow["{e.T}"', shift right=1, from=2-2, to=2-3]
	\arrow["{T.\iota}"', from=2-1, to=2-2]
	\arrow["{\bullet_p}"', from=1-2, to=2-2]
	\arrow["{\bullet_p}"', from=1-3, to=2-3]
	\arrow["{T^2.e}", shift left=1, from=1-2, to=1-3]
	\arrow["{T.e.E}"', shift right=1, from=1-2, to=1-3]
	\arrow["{R \x \iota}", from=1-1, to=1-2]
	\arrow["{\bullet^C}"', from=1-1, to=2-1]
\end{tikzcd}\]

==> TikzDrawings/Ch2/ros-eq-induces-lift.tikz <==
% https://q.uiver.app/?q=WzAsNixbMCwxLCJDIl0sWzEsMSwiVEUiXSxbMiwxLCJURSJdLFswLDAsIlRDIl0sWzEsMCwiVFRFIl0sWzIsMCwiVFRFIl0sWzEsMiwiVC5lIiwwLHsib2Zmc2V0IjotMX1dLFsxLDIsImUuVCIsMix7Im9mZnNldCI6MX1dLFswLDEsIlQuXFxpb3RhIiwyXSxbMSw0LCJcXGVsbCJdLFsyLDUsIlxcZWxsIl0sWzQsNSwiVF4yLmUiLDAseyJvZmZzZXQiOi0xfV0sWzQsNSwiVC5lLkUiLDIseyJvZmZzZXQiOjF9XSxbMyw0LCJULlxcaW90YSJdLFswLDMsIlxcbGFtYmRhXkMiXV0=&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\[\begin{tikzcd}
	TC & TTE & TTE \\
	C & TE & TE
	\arrow["{T.e}", shift left=1, from=2-2, to=2-3]
	\arrow["{e.T}"', shift right=1, from=2-2, to=2-3]
	\arrow["{T.\iota}"', from=2-1, to=2-2]
	\arrow["\ell", from=2-2, to=1-2]
	\arrow["\ell", from=2-3, to=1-3]
	\arrow["{T^2.e}", shift left=1, from=1-2, to=1-3]
	\arrow["{T.e.E}"', shift right=1, from=1-2, to=1-3]
	\arrow["{T.\iota}", from=1-1, to=1-2]
	\arrow["{\lambda^C}", from=2-1, to=1-1]
\end{tikzcd}\]

==> TikzDrawings/Ch2/ros-equalizer.tikz <==
% https://q.uiver.app/?q=WzAsMyxbMCwwLCJFIl0sWzEsMCwiVEUiXSxbMiwwLCJURSJdLFsxLDIsIlQuZSIsMCx7Im9mZnNldCI6LTF9XSxbMSwyLCJlLlQiLDIseyJvZmZzZXQiOjF9XSxbMCwxLCJcXGxhbWJkYSIsMl1d&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\[\begin{tikzcd}
  E & TE & TE
  \arrow["{T.e}", shift left=1, from=1-2, to=1-3]
  \arrow["{e.T}"', shift right=1, from=1-2, to=1-3]
  \arrow["\lambda"', from=1-1, to=1-2]
\end{tikzcd}\]

==> TikzDrawings/Ch2/sdb-retractive-diagrams.tikz <==
% https://q.uiver.app/?q=WzAsMTAsWzAsMCwiRVxcdHN7cX17cH1UTSJdLFswLDEsIk0iXSxbMSwwLCJURSJdLFsxLDEsIkUiXSxbMiwwLCJFXFx0c3txfXtwfSBUTSJdLFsyLDEsIk0iXSxbMywwLCJFIl0sWzQsMCwiRVxcdHN7cX17cH0gVE0iXSxbNCwxLCJNIl0sWzMsMSwiTSJdLFswLDEsInFcXHBpXzAiLDJdLFswLDIsIlxcbnUiXSxbMiwzLCJwIl0sWzEsMywiXFx4aSIsMl0sWzQsNSwicVxccGlfMCJdLFs0LDYsIlxccGlfMCJdLFs2LDcsIihpZCwwcSkiXSxbNiw5LCJxIl0sWzUsOSwiIiwxLHsibGV2ZWwiOjIsInN0eWxlIjp7ImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbOSw4LCIiLDEseyJsZXZlbCI6Miwic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFs3LDgsInFcXHBpXzAiXV0=&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\[\begin{tikzcd}
	{E\ts{q}{p}TM} & TE & {E\ts{q}{p} TM} &[-2em] E & {E\ts{q}{p} TM} \\
	M & E & M & M & M
	\arrow["{q\pi_0}"', from=1-1, to=2-1]
	\arrow["\nu", from=1-1, to=1-2]
	\arrow["p", from=1-2, to=2-2]
	\arrow["\xi"', from=2-1, to=2-2]
	\arrow["{q\pi_0}", from=1-3, to=2-3]
	\arrow["{\pi_0}", from=1-3, to=1-4]
	\arrow["{(id,0q)}", from=1-4, to=1-5]
	\arrow["q", from=1-4, to=2-4]
	\arrow[Rightarrow, no head, from=2-3, to=2-4]
	\arrow[Rightarrow, no head, from=2-4, to=2-5]
	\arrow["{q\pi_0}", from=1-5, to=2-5]
\end{tikzcd}\]

==> TikzDrawings/Ch2/tang-in-strong.tikz <==
% https://q.uiver.app/?q=WzAsNixbMCwwLCJUXzJNIl0sWzAsMSwiTSJdLFsxLDEsIlRNIl0sWzEsMCwiVF4yTSJdLFsyLDAsIlReMk0iXSxbMiwxLCJUTSJdLFswLDEsInAgXFxvXFxwaV9pIiwxXSxbMSwyLCIwIiwyXSxbMywyLCJULnAiLDFdLFswLDNdLFszLDQsImMiXSxbMiw1LCIiLDAseyJsZXZlbCI6Miwic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFs0LDUsInAuVCIsMV0sWzAsMiwiIiwxLHsic3R5bGUiOnsibmFtZSI6ImNvcm5lciJ9fV1d&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
	{T_2M} & {T^2M} & {T^2M} \\
	M & TM & TM
	\arrow["{p \o\pi_i}"{description}, from=1-1, to=2-1]
	\arrow["0"', from=2-1, to=2-2]
	\arrow["{T.p}"{description}, from=1-2, to=2-2]
	\arrow[from=1-1, to=1-2]
	\arrow["c", from=1-2, to=1-3]
	\arrow[Rightarrow, no head, from=2-2, to=2-3]
	\arrow["{p.T}"{description}, from=1-3, to=2-3]
	\arrow["\lrcorner"{anchor=center, pos=0.125}, draw=none, from=1-1, to=2-2]
\end{tikzcd}

==> TikzDrawings/Ch2/three-univ-conds.tikz <==
% https://q.uiver.app/?q=WzAsMTIsWzAsMCwiRVxcdHN7cX17cH1UTSJdLFswLDEsIk0iXSxbMSwwLCJURSJdLFsxLDEsIkUiXSxbMiwwLCJFIl0sWzIsMSwiTSJdLFszLDAsIlRFIl0sWzMsMSwiRVxceCBUTSJdLFs0LDAsIkVfMiJdLFs1LDAsIlRFIl0sWzUsMSwiVE0iXSxbNCwxLCJNIl0sWzAsMSwicVxccGlfMCIsMl0sWzAsMiwiXFxudSJdLFsyLDMsInAiXSxbMSwzLCJcXHhpIiwyXSxbNCw1LCJxIl0sWzQsNiwiXFxsYW1iZGEiXSxbNiw3LCIocCxULnEpIl0sWzUsNywiKFxceGksMCkiLDJdLFs4LDksIlxcbXUiXSxbOSwxMCwiVC5xIl0sWzExLDEwLCIwIiwyXSxbOCwxMSwicVxccGlfMCIsMl1d&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\[\begin{tikzcd}
	{E\ts{q}{p}TM} & TE &[-2em] E & TE &[-1em] {E_2} & TE \\
	M & E & M & {E\x TM} & M & TM
	\arrow["{q\pi_0}"', from=1-1, to=2-1]
	\arrow["\nu", from=1-1, to=1-2]
	\arrow["p", from=1-2, to=2-2]
	\arrow["\xi"', from=2-1, to=2-2]
	\arrow["q", from=1-3, to=2-3]
	\arrow["\lambda", from=1-3, to=1-4]
	\arrow["{(p,T.q)}", from=1-4, to=2-4]
	\arrow["{(\xi,0)}"', from=2-3, to=2-4]
	\arrow["\mu", from=1-5, to=1-6]
	\arrow["{T.q}", from=1-6, to=2-6]
	\arrow["0"', from=2-5, to=2-6]
	\arrow["{q\pi_0}"', from=1-5, to=2-5]
\end{tikzcd}\]

==> TikzDrawings/Ch2/vbun-diag-square.tikz <==
% https://q.uiver.app/?q=WzAsMTEsWzEsMSwiMCJdLFs0LDMsIjEiXSxbMyw1XSxbMiwyXSxbMiwwXSxbMCwwXSxbMywyXSxbNSwyXSxbNSw0XSxbMyw0XSxbMCwyXSxbMCwxLCIiLDAseyJzaG9ydGVuIjp7InNvdXJjZSI6MjAsInRhcmdldCI6MjB9LCJjb2xvdXIiOlsyNDAsNjAsNjBdLCJzdHlsZSI6eyJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzQsMywiIiwwLHsic3R5bGUiOnsiYm9keSI6eyJuYW1lIjoibm9uZSJ9LCJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzUsNCwiIiwwLHsiY29sb3VyIjpbMCwwLDUxXSwic3R5bGUiOnsiYm9keSI6eyJuYW1lIjoibm9uZSJ9LCJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzUsNiwiIiwyLHsiY29sb3VyIjpbMCwwLDU0XSwic3R5bGUiOnsiYm9keSI6eyJuYW1lIjoibm9uZSJ9LCJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzYsNywiIiwyLHsiY29sb3VyIjpbMCwwLDUxXSwic3R5bGUiOnsiYm9keSI6eyJuYW1lIjoibm9uZSJ9LCJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzQsNywiIiwxLHsiY29sb3VyIjpbMCwwLDUxXSwic3R5bGUiOnsiYm9keSI6eyJuYW1lIjoibm9uZSJ9LCJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzcsOCwiIiwyLHsiY29sb3VyIjpbMCwwLDUxXSwic3R5bGUiOnsiYm9keSI6eyJuYW1lIjoibm9uZSJ9LCJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzMsOCwiIiwxLHsiY29sb3VyIjpbMCwwLDUxXSwic3R5bGUiOnsiYm9keSI6eyJuYW1lIjoibm9uZSJ9LCJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzYsOSwiIiwyLHsiY29sb3VyIjpbMCwwLDUxXSwic3R5bGUiOnsiYm9keSI6eyJuYW1lIjoibm9uZSJ9LCJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzksOCwiIiwxLHsiY29sb3VyIjpbMCwwLDUxXSwic3R5bGUiOnsiYm9keSI6eyJuYW1lIjoibm9uZSJ9LCJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzUsMTAsIiIsMix7ImNvbG91ciI6WzAsMCw1MV0sInN0eWxlIjp7ImJvZHkiOnsibmFtZSI6Im5vbmUifSwiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFsxMCwzLCIiLDIseyJjb2xvdXIiOlswLDAsNTRdLCJzdHlsZSI6eyJib2R5Ijp7Im5hbWUiOiJub25lIn0sImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbMTAsOSwiIiwxLHsiY29sb3VyIjpbMCwwLDUzXSwic3R5bGUiOnsiYm9keSI6eyJuYW1lIjoibm9uZSJ9LCJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzExLDE2LCIiLDAseyJvZmZzZXQiOjEsInNob3J0ZW4iOnsidGFyZ2V0IjoyMH19XSxbMTEsMTYsIiIsMCx7Im9mZnNldCI6LTUsInNob3J0ZW4iOnsidGFyZ2V0Ijo0MH19XSxbMTEsMTgsIiIsMix7InNob3J0ZW4iOnsidGFyZ2V0Ijo2MH19XSxbMTEsMjNdLFsxMSwxNCwiIiwwLHsib2Zmc2V0IjotMSwic2hvcnRlbiI6eyJzb3VyY2UiOjIwLCJ0YXJnZXQiOjQwfX1dXQ==
\begin{tikzcd}
	{} && {} \\
	& 0 \\
	{} && {} & {} && {} \\
	&&&& 1 \\
	&&& {} && {} \\
	&&& {}
	\arrow[""{name=0, anchor=center, inner sep=0}, color={rgb,255:red,92;green,92;blue,214}, shorten <=16pt, shorten >=16pt, no head, from=2-2, to=4-5]
	\arrow[draw=none, from=1-3, to=3-3]
	\arrow[color={rgb,255:red,130;green,130;blue,130}, draw=none, from=1-1, to=1-3]
	\arrow[""{name=1, anchor=center, inner sep=0}, color={rgb,255:red,138;green,138;blue,138}, draw=none, from=1-1, to=3-4]
	\arrow[color={rgb,255:red,130;green,130;blue,130}, draw=none, from=3-4, to=3-6]
	\arrow[""{name=2, anchor=center, inner sep=0}, color={rgb,255:red,130;green,130;blue,130}, draw=none, from=1-3, to=3-6]
	\arrow[color={rgb,255:red,130;green,130;blue,130}, draw=none, from=3-6, to=5-6]
	\arrow[""{name=3, anchor=center, inner sep=0}, color={rgb,255:red,130;green,130;blue,130}, draw=none, from=3-3, to=5-6]
	\arrow[color={rgb,255:red,130;green,130;blue,130}, draw=none, from=3-4, to=5-4]
	\arrow[color={rgb,255:red,130;green,130;blue,130}, draw=none, from=5-4, to=5-6]
	\arrow[color={rgb,255:red,130;green,130;blue,130}, draw=none, from=1-1, to=3-1]
	\arrow[color={rgb,255:red,138;green,138;blue,138}, draw=none, from=3-1, to=3-3]
	\arrow[""{name=4, anchor=center, inner sep=0}, color={rgb,255:red,135;green,135;blue,135}, draw=none, from=3-1, to=5-4]
	\arrow[shift right=1, shorten >=7pt, Rightarrow, from=0, to=2]
	\arrow[shift left=5, shorten >=14pt, Rightarrow, from=0, to=2]
	\arrow[shorten >=21pt, Rightarrow, from=0, to=3]
	\arrow[Rightarrow, from=0, to=4]
	\arrow[shift left=1, shorten <=7pt, shorten >=14pt, Rightarrow, from=0, to=1]
\end{tikzcd}

==> TikzDrawings/Ch3/Sec1/anc-bun-morphism.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMCwwLCJBIl0sWzAsMSwiVE0iXSxbMSwwLCJCIl0sWzEsMSwiVE4iXSxbMCwyLCJmIl0sWzEsMywiVC52IiwyXSxbMCwxLCJcXGFuY15BIiwyXSxbMiwzLCJcXGFuY15CIl1d
\begin{tikzcd}
	A & B \\
	TM & TN
	\arrow["f", from=1-1, to=1-2]
	\arrow["{T.v}"', from=2-1, to=2-2]
	\arrow["{\anc^A}"', from=1-1, to=2-1]
	\arrow["{\anc^B}", from=1-2, to=2-2]
\end{tikzcd}ope

==> TikzDrawings/Ch3/Sec1/factor-dbun-map.tikz <==
% https://q.uiver.app/?q=WzAsNSxbMCwxLCJBIl0sWzIsMCwiQiJdLFsxLDEsInVeKkIiXSxbMiwxLCJOIl0sWzEsMiwiTSJdLFswLDEsImYiXSxbMSwzLCJxIl0sWzIsMSwiXFxiYXJ7dX0iLDJdLFsyLDQsInVeKnEiLDJdLFs0LDMsInUiLDJdLFsyLDMsIiIsMSx7InN0eWxlIjp7Im5hbWUiOiJjb3JuZXIifX1dLFswLDQsIlxccGkiLDJdLFswLDIsIlxcYmFye2Z9IiwxXV0=
\begin{tikzcd}
	&& B \\
	A & {u^*B} & N \\
	& M
	\arrow["f", from=2-1, to=1-3]
	\arrow["q", from=1-3, to=2-3]
	\arrow["{\bar{u}}"', from=2-2, to=1-3]
	\arrow["{u^*q}"', from=2-2, to=3-2]
	\arrow["u"', from=3-2, to=2-3]
	\arrow["\lrcorner"{anchor=center, pos=0.125, rotate=45}, draw=none, from=2-2, to=2-3]
	\arrow["\pi"', from=2-1, to=3-2]
	\arrow["{\bar{f}}"{description}, from=2-1, to=2-2]
\end{tikzcd}

==> TikzDrawings/Ch3/Sec1/mor-defn.tikz <==
% https://q.uiver.app/?q=WzAsMTIsWzAsMSwiQSJdLFsxLDEsIkIiXSxbMiwwLCJBIl0sWzAsMCwiVEEiXSxbMSwwLCJUQiJdLFsyLDEsIlRNIl0sWzMsMCwiQiJdLFszLDEsIlROIl0sWzQsMCwiQV8yIl0sWzQsMSwiQSJdLFs1LDAsIkJfMiJdLFs1LDEsIkIiXSxbMCwxLCJmIl0sWzAsMywiXFxsYW1iZGFeQSIsMV0sWzEsNCwiXFxsYW1iZGFeQiIsMV0sWzMsNCwiVC5mIl0sWzIsNSwiXFxhbmNeQiIsMV0sWzYsNywiXFxhbmNeQiIsMV0sWzUsNywiVC52Il0sWzIsNiwiZiJdLFs4LDksIlxcPC0sLVxcPl5BIiwxXSxbOCwxMCwiZl8yIl0sWzEwLDExLCJcXDwtLC1cXD5eQiIsMV0sWzksMTEsImYiXV0=
\begin{tikzcd}
	TA & TB &[-2em] A & B &[-2em] {A_2} & {B_2} \\
	A & B & TM & TN & A & B
	\arrow["f", from=2-1, to=2-2]
	\arrow["{\lambda^A}"{description}, from=2-1, to=1-1]
	\arrow["{\lambda^B}"{description}, from=2-2, to=1-2]
	\arrow["{T.f}", from=1-1, to=1-2]
	\arrow["{\anc^B}"{description}, from=1-3, to=2-3]
	\arrow["{\anc^B}"{description}, from=1-4, to=2-4]
	\arrow["{T.v}", from=2-3, to=2-4]
	\arrow["f", from=1-3, to=1-4]
	\arrow["{\<-,-\>^A}"{description}, from=1-5, to=2-5]
	\arrow["{f_2}", from=1-5, to=1-6]
	\arrow["{\<-,-\>^B}"{description}, from=1-6, to=2-6]
	\arrow["f", from=2-5, to=2-6]
\end{tikzcd}

==> TikzDrawings/Ch3/Sec1/reindex.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMSwwLCJCIl0sWzAsMCwidV4qQiJdLFsxLDEsIk4iXSxbMCwxLCJNIl0sWzAsMiwicSJdLFsxLDAsIlxcYmFye3V9IiwyXSxbMSwzLCJ1XipxIiwyXSxbMywyLCJ1IiwyXSxbMSwyLCIiLDEseyJzdHlsZSI6eyJuYW1lIjoiY29ybmVyIn19XV0=
\begin{tikzcd}
	{u^*B} & B \\
	M & N
	\arrow["q", from=1-2, to=2-2]
	\arrow["{\bar{u}}"', from=1-1, to=1-2]
	\arrow["{u^*q}"', from=1-1, to=2-1]
	\arrow["u"', from=2-1, to=2-2]
	\arrow["\lrcorner"{anchor=center, pos=0.125}, draw=none, from=1-1, to=2-2]
\end{tikzcd}

==> TikzDrawings/Ch3/Sec1/source-constant-tang.tikz <==
% https://q.uiver.app/?q=WzAsMTIsWzAsMiwidlxcbyAwX0soMCkiXSxbNCwyLCJ2KDApIl0sWzEsMF0sWzUsMF0sWzIsMF0sWzMsMF0sWzQsMF0sWzEsMl0sWzIsMl0sWzMsMl0sWzIsMV0sWzQsMV0sWzAsMSwiIiwxLHsibGV2ZWwiOjIsInN0eWxlIjp7ImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbMSwzLCJcXG51IiwxLHsiY3VydmUiOjF9XSxbMCwzLCIiLDEseyJjdXJ2ZSI6LTIsInN0eWxlIjp7ImJvZHkiOnsibmFtZSI6ImRvdHRlZCJ9fX1dLFs3LDExLCJcXGdhbW1hIiwxLHsiY3VydmUiOi0xLCJzdHlsZSI6eyJib2R5Ijp7Im5hbWUiOiJkb3R0ZWQifX19XV0=&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
	& {} & {} & {} & {} & {} \\
	&& {} && {} \\
	{v\o 0_K(0)} & {} & {} & {} & {v(0)}
	\arrow[Rightarrow, no head, from=3-1, to=3-5]
	\arrow["\nu"{description}, curve={height=6pt}, from=3-5, to=1-6]
	\arrow[curve={height=-12pt}, dotted, from=3-1, to=1-6]
	\arrow["\gamma"{description}, curve={height=-6pt}, dotted, from=3-2, to=2-5]
\end{tikzcd}

==> TikzDrawings/Ch3/Sec1/tang-vector-of-arrow.tikz <==
% https://q.uiver.app/?q=WzAsMTAsWzAsMiwidSgwKSJdLFs0LDIsInYoMCkiXSxbMSwwXSxbNSwwXSxbMiwwXSxbMywwXSxbNCwwXSxbMSwyXSxbMiwyXSxbMywyXSxbMCwxLCJcXGdhbW1hKDApIiwxXSxbMCwyLCJ1IiwxLHsiY3VydmUiOjF9XSxbMSwzLCJ2IiwxLHsiY3VydmUiOjF9XSxbNyw0LCIiLDEseyJjdXJ2ZSI6MSwic3R5bGUiOnsiYm9keSI6eyJuYW1lIjoiZG90dGVkIn19fV0sWzgsNSwiXFxnYW1tYSIsMSx7ImN1cnZlIjoxLCJzdHlsZSI6eyJib2R5Ijp7Im5hbWUiOiJkb3R0ZWQifX19XSxbOSw2LCIiLDEseyJjdXJ2ZSI6MSwic3R5bGUiOnsiYm9keSI6eyJuYW1lIjoiZG90dGVkIn19fV1d&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
	& {} & {} & {} & {} & {} \\
	\\
	{u(0)} & {} & {} & {} & {v(0)}
	\arrow["{\gamma(0)}"{description}, from=3-1, to=3-5]
	\arrow["u"{description}, curve={height=6pt}, from=3-1, to=1-2]
	\arrow["v"{description}, curve={height=6pt}, from=3-5, to=1-6]
	\arrow[curve={height=6pt}, dotted, from=3-2, to=1-3]
	\arrow["\gamma"{description}, curve={height=6pt}, dotted, from=3-3, to=1-4]
	\arrow[curve={height=6pt}, dotted, from=3-4, to=1-5]
\end{tikzcd}

==> TikzDrawings/Ch3/Sec4/two-lifts-on-prol.tikz <==
% https://q.uiver.app/?q=WzAsOCxbMSwyLCJBIl0sWzIsMiwiVE0iXSxbMywzLCJNIl0sWzAsMywiTSJdLFsyLDEsIlRBIl0sWzMsMCwiQSJdLFsxLDEsIlxccHJvbG9uZyJdLFswLDAsIkEiXSxbMywyLCIiLDAseyJsZXZlbCI6Miwic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFswLDMsIlxccGkiXSxbMSwyLCJwIiwyXSxbNSwyLCJcXHBpIiwyXSxbNCwxXSxbNCw1LCJwIiwxXSxbMCwxLCJcXGFuYyIsMl0sWzYsMCwiXFxwaV8wIiwyXSxbNiw0LCJcXHBpXzEiLDJdLFs2LDEsIiIsMix7InN0eWxlIjp7Im5hbWUiOiJjb3JuZXIifX1dLFs3LDNdLFs2LDcsInAgXFxvIFxccGlfMCIsMl0sWzcsNSwiIiwyLHsibGV2ZWwiOjIsInN0eWxlIjp7ImhlYWQiOnsibmFtZSI6Im5vbmUifX19XV0=
\[\begin{tikzcd}
    A &&& A \\
    & \prolong & TA \\
    & A & TM \\
    M &&& M
    \arrow[Rightarrow, no head, from=4-1, to=4-4]
    \arrow["\pi", from=3-2, to=4-1]
    \arrow["p"', from=3-3, to=4-4]
    \arrow["\pi"', from=1-4, to=4-4]
    \arrow[from=2-3, to=3-3]
    \arrow["p"{description}, from=2-3, to=1-4]
    \arrow["\anc"', from=3-2, to=3-3]
    \arrow["{\pi_0}"', from=2-2, to=3-2]
    \arrow["{\pi_1}"', from=2-2, to=2-3]
    \arrow["\lrcorner"{anchor=center, pos=0.125}, draw=none, from=2-2, to=3-3]
    \arrow[from=1-1, to=4-1]
    \arrow["{p \o \pi_0}"', from=2-2, to=1-1]
    \arrow[Rightarrow, no head, from=1-1, to=1-4]
\end{tikzcd}\]


==> TikzDrawings/Ch3/Sec5/anc-map-c.tikz <==
\[\begin{tikzcd}
    TA & {T^2M} & {T^2M} \\
    TB & {T^2N} & {T^2N}
    \arrow["Tf"', from=1-1, to=2-1]
    \arrow["{T\anc^A}", from=1-1, to=1-2]
    \arrow["{T\anc^B}"', from=2-1, to=2-2]
    \arrow["c", from=1-2, to=1-3]
    \arrow["c"', from=2-2, to=2-3]
    \arrow["{T^2m}", from=1-2, to=2-2]
    \arrow["{T^2m}", from=1-3, to=2-3]
\end{tikzcd}\]

==> TikzDrawings/Ch3/Sec5/inv-map-preserved-by-T.tikz <==
% https://q.uiver.app/?q=WzAsOCxbMCwwLCJcXHByb2woQV9UKSJdLFszLDAsIlxccHJvbChBX1QpIl0sWzEsMCwiVFxccHJvbChBKSJdLFsyLDAsIlRcXHByb2woQSkiXSxbMCwxLCJcXHByb2woQl9UKSJdLFsxLDEsIlRcXHByb2woQikiXSxbMiwxLCJUXFxwcm9sKEIpIl0sWzMsMSwiXFxwcm9sKEJfVCkiXSxbMCwyLCIxIFxceF9jIGMiXSxbMywxLCIxIFxceF9jIGMiXSxbNCw1LCIxIFxceF9jIGMiLDJdLFs2LDcsIjEgXFx4X2MgYyIsMl0sWzAsNCwiXFxwcm9sKGZfVCkiLDJdLFsxLDcsIlxccHJvbChmX1QpIl0sWzIsNSwiXFxwcm9sKGZfVCkiXSxbMyw2LCJcXHByb2woZl9UKSJdLFsyLDMsIlRcXHNpZ21hXkEiXSxbNSw2LCJUXFxzaWdtYV5CIiwyXV0=
\[\begin{tikzcd}
    {\prol(A_T)} & {T\prol(A)} & {T\prol(A)} & {\prol(A_T)} \\
    {\prol(B_T)} & {T\prol(B)} & {T\prol(B)} & {\prol(B_T)}
    \arrow["{1 \x_c c}", from=1-1, to=1-2]
    \arrow["{1 \x_c c}", from=1-3, to=1-4]
    \arrow["{1 \x_c c}"', from=2-1, to=2-2]
    \arrow["{1 \x_c c}"', from=2-3, to=2-4]
    \arrow["{\prol(f_T)}"', from=1-1, to=2-1]
    \arrow["{\prol(f_T)}", from=1-4, to=2-4]
    \arrow["{\prol(f_T)}", from=1-2, to=2-2]
    \arrow["{\prol(f_T)}", from=1-3, to=2-3]
    \arrow["{T\sigma^A}", from=1-2, to=1-3]
    \arrow["{T\sigma^B}"', from=2-2, to=2-3]
\end{tikzcd}\]

==> TikzDrawings/Ch3/Sec5/prol-by-f.tikz <==
\begin{tikzcd}
    {\prol_fA} & TN \\
    A & TM
    \arrow["\anc"', from=2-1, to=2-2]
    \arrow["Tf", from=1-2, to=2-2]
    \arrow["{\pi_0}"', from=1-1, to=2-1]
    \arrow["{\pi_1}", from=1-1, to=1-2]
\end{tikzcd}

==> TikzDrawings/Ch3/Sec5/terminal-map.tikz <==
% https://q.uiver.app/?q=WzAsNixbMCwwLCJBIl0sWzAsMSwiTSJdLFsxLDAsIlRNIl0sWzEsMSwiTSJdLFsyLDAsIlQxIl0sWzIsMSwiMSJdLFswLDIsIlxcYW5jIl0sWzIsNCwiVCEiXSxbMSwzLCJpZCJdLFszLDUsIiEiXSxbMCwxLCJcXHBpIiwyXSxbMiwzLCJwIl0sWzQsNSwicD1pZCJdXQ==
\begin{tikzcd}
    A & TM & T1 \\
    M & M & 1
    \arrow["\anc", from=1-1, to=1-2]
    \arrow["{T!}", from=1-2, to=1-3]
    \arrow["id", from=2-1, to=2-2]
    \arrow["{!}", from=2-2, to=2-3]
    \arrow["\pi"', from=1-1, to=2-1]
    \arrow["p", from=1-2, to=2-2]
    \arrow["{p=id}", from=1-3, to=2-3]
\end{tikzcd}

==> TikzDrawings/Ch3/Sec8/1-cell-draw.tikz <==
% https://q.uiver.app/?q=WzAsMyxbMCwwLCIwIl0sWzEsMCwiMSJdLFsyLDAsIm4iXSxbMCwxLCJ1Il0sWzEsMiwiXFxkZWx0YV9uIiwwLHsic2hvcnRlbiI6eyJzb3VyY2UiOjIwLCJ0YXJnZXQiOjEwfSwic3R5bGUiOnsidGFpbCI6eyJuYW1lIjoibWFwcyB0byJ9fX1dXQ==&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
    (- & +) & \pm
    \arrow["u", from=1-1, to=1-2]
    \arrow["{\delta^\pm}", shorten <=3pt, shorten >=2pt, maps to, from=1-2, to=1-3]
\end{tikzcd}


==> TikzDrawings/Ch3/Sec8/connections-gpd.tikz <==
% https://q.uiver.app/?q=WzAsMTAsWzAsMCwiMCJdLFswLDEsIjEiXSxbMSwwLCIwIl0sWzEsMSwiMSJdLFsyLDAsIjEiXSxbMiwxLCIxIl0sWzMsMCwiMCJdLFs0LDAsIjAiXSxbMywxLCIwIl0sWzQsMSwiMSJdLFswLDEsImYiLDFdLFsyLDMsImYiLDFdLFsyLDQsImYiLDFdLFs0LDUsIiIsMCx7ImxldmVsIjoyLCJzdHlsZSI6eyJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzMsNSwiIiwyLHsibGV2ZWwiOjIsInN0eWxlIjp7ImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbNiw3LCIiLDEseyJsZXZlbCI6Miwic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFs2LDgsIiIsMSx7ImxldmVsIjoyLCJzdHlsZSI6eyJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzcsOSwiZiIsMV0sWzgsOSwiZiIsMV0sWzYsOSwiKyIsMSx7InN0eWxlIjp7ImJvZHkiOnsibmFtZSI6Im5vbmUifSwiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFsxMiwxNCwiLSIsMSx7InNob3J0ZW4iOnsic291cmNlIjoyMCwidGFyZ2V0IjoyMH0sInN0eWxlIjp7ImJvZHkiOnsibmFtZSI6Im5vbmUifSwiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFsxMCwxMSwiIiwxLHsic2hvcnRlbiI6eyJzb3VyY2UiOjQwLCJ0YXJnZXQiOjMwfSwibGV2ZWwiOjEsInN0eWxlIjp7InRhaWwiOnsibmFtZSI6Im1hcHMgdG8ifX19XV0=
\begin{tikzcd}
	0 & 0 & 1 &[-2em] 0 & 0 \\
	1 & 1 & 1 & 0 & 1
	\arrow[""{name=0, anchor=center, inner sep=0}, "f"{description}, from=1-1, to=2-1]
	\arrow[""{name=1, anchor=center, inner sep=0}, "f"{description}, from=1-2, to=2-2]
	\arrow[""{name=2, anchor=center, inner sep=0}, "f"{description}, from=1-2, to=1-3]
	\arrow[Rightarrow, no head, from=1-3, to=2-3]
	\arrow[""{name=3, anchor=center, inner sep=0}, Rightarrow, no head, from=2-2, to=2-3]
	\arrow[Rightarrow, no head, from=1-4, to=1-5]
	\arrow[Rightarrow, no head, from=1-4, to=2-4]
	\arrow["f"{description}, from=1-5, to=2-5]
	\arrow["f"{description}, from=2-4, to=2-5]
	\arrow["{t}"{description}, draw=none, from=1-4, to=2-5]
	\arrow["{s}"{description}, Rightarrow, draw=none, from=2, to=3]
	\arrow[shorten <=13pt, shorten >=10pt, maps to, from=0, to=1]
\end{tikzcd}

==> TikzDrawings/Ch3/Sec8/cub-mon-gen-maps.tikz <==
% https://q.uiver.app/?q=WzAsMyxbMCwwLCIxIl0sWzEsMCwiSSJdLFsyLDAsIklcXHggSSJdLFswLDEsIlxcZGVsdGFeKyIsMCx7Im9mZnNldCI6LTN9XSxbMCwxLCJcXGRlbHRhXi0iLDIseyJvZmZzZXQiOjN9XSxbMSwwLCIhIiwxXSxbMiwxLCJcXGdhbW1hXisiLDIseyJvZmZzZXQiOjF9XSxbMiwxLCJcXGdhbW1hXi0iLDAseyJvZmZzZXQiOi0xfV1d&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
	1 & I & {I\x I}
	\arrow["{\delta^+}", shift left=3, from=1-1, to=1-2]
	\arrow["{\delta^-}"', shift right=3, from=1-1, to=1-2]
	\arrow["{!}"{description}, from=1-2, to=1-1]
	\arrow["{\gamma^+}"', shift right=1, from=1-3, to=1-2]
	\arrow["{\gamma^-}", shift left=1, from=1-3, to=1-2]
\end{tikzcd}

==> TikzDrawings/Ch3/Sec8/cub-proj-map.tikz <==
% https://q.uiver.app/?q=WzAsMTIsWzAsMCwiMCJdLFsxLDAsIjEiXSxbMSwxLCIzIl0sWzAsMSwiMiJdLFsyLDAsIjAiXSxbMywwLCIxIl0sWzIsMSwiMiJdLFszLDEsIjMiXSxbMCwyLCIwIl0sWzEsMiwiMSJdLFswLDMsIjIiXSxbMSwzLCIzIl0sWzAsMSwidSJdLFsxLDIsInYiXSxbMCwzLCJ3IiwyXSxbMywyLCJ6IiwyXSxbNCw1LCJ1Il0sWzYsNywieiJdLFsxLDQsIlxcZGVsdGFeLV8wIiwwLHsic2hvcnRlbiI6eyJzb3VyY2UiOjIwLCJ0YXJnZXQiOjIwfSwic3R5bGUiOnsidGFpbCI6eyJuYW1lIjoibWFwcyB0byJ9fX1dLFsyLDYsIlxcZGVsdGFeK18wIiwwLHsic2hvcnRlbiI6eyJzb3VyY2UiOjIwLCJ0YXJnZXQiOjIwfSwic3R5bGUiOnsidGFpbCI6eyJuYW1lIjoibWFwcyB0byJ9fX1dLFs4LDEwLCJ3Il0sWzksMTEsInYiXSxbMyw4LCJcXGRlbHRhXi1fMSIsMCx7InNob3J0ZW4iOnsic291cmNlIjoyMCwidGFyZ2V0IjoyMH0sInN0eWxlIjp7InRhaWwiOnsibmFtZSI6Im1hcHMgdG8ifX19XSxbMiw5LCJcXGRlbHRhXitfMSIsMCx7InNob3J0ZW4iOnsic291cmNlIjoyMCwidGFyZ2V0IjoyMH0sInN0eWxlIjp7InRhaWwiOnsibmFtZSI6Im1hcHMgdG8ifX19XSxbMTIsMTUsIlxcZ2FtbWEiLDEseyJzaG9ydGVuIjp7InNvdXJjZSI6MjAsInRhcmdldCI6MjB9LCJzdHlsZSI6eyJib2R5Ijp7Im5hbWUiOiJub25lIn0sImhlYWQiOnsibmFtZSI6Im5vbmUifX19XV0=
\[\begin{tikzcd}
    0 & 1 & 0 & 1 \\
    2 & 3 & 2 & 3 \\
    0 & 1 \\
    2 & 3
    \arrow[""{name=0, anchor=center, inner sep=0}, "u", from=1-1, to=1-2]
    \arrow["v", from=1-2, to=2-2]
    \arrow["w"', from=1-1, to=2-1]
    \arrow[""{name=1, anchor=center, inner sep=0}, "z"', from=2-1, to=2-2]
    \arrow["u", from=1-3, to=1-4]
    \arrow["z", from=2-3, to=2-4]
    \arrow["{\delta^-_0}", shorten <=3pt, shorten >=3pt, maps to, from=1-2, to=1-3]
    \arrow["{\delta^+_0}", shorten <=3pt, shorten >=3pt, maps to, from=2-2, to=2-3]
    \arrow["w", from=3-1, to=4-1]
    \arrow["v", from=3-2, to=4-2]
    \arrow["{\delta^-_1}", shorten <=2pt, shorten >=2pt, maps to, from=2-1, to=3-1]
    \arrow["{\delta^+_1}", shorten <=2pt, shorten >=2pt, maps to, from=2-2, to=3-2]
    \arrow["\gamma"{description}, Rightarrow, draw=none, from=0, to=1]
\end{tikzcd}\]

==> TikzDrawings/Ch3/Sec8/functor-diag.tikz <==
% https://q.uiver.app/?q=WzAsNixbMCwwLCJHLjIiXSxbMCwxLCIoR1xcdHN7dH17c31HKVxcdHN7bX17bX0gKEdcXHRze3R9e3N9RykiXSxbMSwxLCIoRlxcdHN7dH17c31GKVxcdHN7bX17bX0gKEZcXHRze3R9e3N9RikiXSxbMSwwLCJGLjIiXSxbMCwyLCJHIl0sWzEsMiwiRiJdLFswLDEsIiIsMSx7ImxldmVsIjoyLCJzdHlsZSI6eyJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzMsMiwiIiwxLHsibGV2ZWwiOjIsInN0eWxlIjp7ImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbMSwyLCIoZlxceCBmKVxceCAoZlxceCBmKSIsMl0sWzEsNCwiXFxkZWx0YV5cXHBtX3swLzF9ID0gXFxwaV57MC8xfV97MC8xfSIsMV0sWzQsNSwiZl8xIiwyXSxbMiw1LCJcXGRlbHRhXlxccG1fezAvMX0gPSBcXHBpXnswLzF9X3swLzF9IiwxXSxbMCwzLCJmLjIiLDEseyJzdHlsZSI6eyJib2R5Ijp7Im5hbWUiOiJkYXNoZWQifX19XV0=&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
	{G.2} &[4em] {F.2} \\
	{(G\ts{t}{s}G)\ts{m}{m} (G\ts{t}{s}G)} & {(F\ts{t}{s}F)\ts{m}{m} (F\ts{t}{s}F)} \\[3em]
	G & F
	\arrow[Rightarrow, no head, from=1-1, to=2-1]
	\arrow[Rightarrow, no head, from=1-2, to=2-2]
	\arrow["{(f\x f)\x (f\x f)}"', from=2-1, to=2-2]
	\arrow["{\delta^\pm_{0/1} = \pi^{0/1}_{0/1}}"{description}, from=2-1, to=3-1]
	\arrow["{f_1}"', from=3-1, to=3-2]
	\arrow["{\delta^\pm_{0/1} = \pi^{0/1}_{0/1}}"{description}, from=2-2, to=3-2]
	\arrow["{f.2}"{description}, dashed, from=1-1, to=1-2]
\end{tikzcd}

==> TikzDrawings/Ch3/Sec8/g2.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMCwwLCJHLjIiXSxbMCwxLCJHXzIiXSxbMSwwLCJHXzIiXSxbMSwxLCJHIl0sWzAsMV0sWzIsMywibSIsMV0sWzEsMywibSIsMV0sWzAsMl0sWzAsMywiIiwxLHsic3R5bGUiOnsibmFtZSI6ImNvcm5lciJ9fV1d&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
	{G.2} & {G_2} \\
	{G_2} & G
	\arrow[from=1-1, to=2-1]
	\arrow["m"{description}, from=1-2, to=2-2]
	\arrow["m"{description}, from=2-1, to=2-2]
	\arrow[from=1-1, to=1-2]
	\arrow["\lrcorner"{anchor=center, pos=0.125}, draw=none, from=1-1, to=2-2]
\end{tikzcd}

==> TikzDrawings/Ch3/Sec8/gpd-cub-horn.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMCwwLCJcXGJ1bGxldCJdLFswLDEsIlxcYnVsbGV0Il0sWzEsMCwiXFxidWxsZXQiXSxbMSwxLCJcXGJ1bGxldCJdLFswLDFdLFswLDJdLFsyLDNdLFsxLDMsIlxcZXhpc3RzISIsMCx7InN0eWxlIjp7ImJvZHkiOnsibmFtZSI6ImRhc2hlZCJ9fX1dXQ==
\begin{tikzcd}
	\bullet & \bullet \\
	\bullet & \bullet
	\arrow[from=1-1, to=2-1]
	\arrow[from=1-1, to=1-2]
	\arrow[from=1-2, to=2-2]
	\arrow["{\exists!}", dashed, from=2-1, to=2-2]
\end{tikzcd}

==> TikzDrawings/Ch3/Sec8/gpd-ehorn.tikz <==
% https://q.uiver.app/?q=WzAsNSxbMSwwLCJcXGJ1bGxldCJdLFsxLDEsIlxcYnVsbGV0Il0sWzIsMCwiXFxidWxsZXQiXSxbMiwxLCJcXGJ1bGxldCJdLFswLDAsIlxcZm9yYWxsOiJdLFswLDFdLFswLDJdLFsyLDNdXQ==
\begin{tikzcd}
	{\forall:} &[-3em] \bullet & \bullet \\
	& \bullet & \bullet
	\arrow[from=1-2, to=2-2]
	\arrow[from=1-2, to=1-3]
	\arrow[from=1-3, to=2-3]
\end{tikzcd}

==> TikzDrawings/Ch3/Sec8/loop.tikz <==
% https://q.uiver.app/?q=WzAsMyxbMCwwLCJcXGJ1bGxldCJdLFsxLDAsIlxcYnVsbGV0Il0sWzIsMCwiXFxidWxsZXQiXSxbMSwyLCIiLDAseyJsZXZlbCI6Miwic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFswLDEsIiIsMCx7InNob3J0ZW4iOnsic291cmNlIjoyMCwidGFyZ2V0IjoyMH0sInN0eWxlIjp7InRhaWwiOnsibmFtZSI6Im1hcHMgdG8ifX19XV0=&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
    \bullet & \bullet & \bullet
    \arrow[Rightarrow, no head, from=1-2, to=1-3]
    \arrow[shorten <=3pt, shorten >=3pt, maps to, from=1-1, to=1-2]
\end{tikzcd}

==> TikzDrawings/Ch3/Sec8/simply-prol.tikz <==
% https://q.uiver.app/?q=WzAsMyxbMCwxLCJcXGJ1bGxldCJdLFsyLDEsIlxcYnVsbGV0Il0sWzEsMCwiXFxidWxsZXQiXSxbMCwxLCJjIFxcbyAoVC4wKHUpO3YpIiwyXSxbMCwyLCJjIFxcbyAwIFxcbyBwICh2KSJdLFsyLDEsIiIsMCx7InN0eWxlIjp7ImJvZHkiOnsibmFtZSI6ImRhc2hlZCJ9fX1dXQ==&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
    & \bullet \\
    \bullet && \bullet
    \arrow["{c \o (T.0(u);v)}"', from=2-1, to=2-3]
    \arrow["{c \o 0 \o p (v)}", from=2-1, to=1-2]
    \arrow[dashed, from=1-2, to=2-3]
\end{tikzcd}

==> TikzDrawings/Ch3/Sec8/sor-con.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMSwwLCJURyJdLFsxLDEsIkcgXFx4IFRNIl0sWzAsMSwiTSJdLFswLDAsIkEiXSxbMywyXSxbMywwXSxbMCwxLCIocCwgVC5zKSJdLFsyLDEsIihlLCAwKSIsMl0sWzMsMSwiIiwxLHsic3R5bGUiOnsibmFtZSI6ImNvcm5lciJ9fV1d&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
    A & TG \\
    M & {G \x TM}
    \arrow[from=1-1, to=2-1]
    \arrow[from=1-1, to=1-2]
    \arrow["{(p, T.s)}", from=1-2, to=2-2]
    \arrow["{(e, 0)}"', from=2-1, to=2-2]
    \arrow["\lrcorner"{anchor=center, pos=0.125}, draw=none, from=1-1, to=2-2]
\end{tikzcd}

==> TikzDrawings/Ch3/Sec9/Lie-diff-as-eq-2.tikz <==
% https://q.uiver.app/?q=WzAsMyxbMCwwLCJcXHtcXHBhcnRpYWwsIEdcXH0iXSxbMSwwLCJURyJdLFsyLDAsIlRHIl0sWzAsMV0sWzEsMiwiZS5HIiwwLHsib2Zmc2V0IjotMX1dLFsxLDIsIlQuZV5zIiwyLHsib2Zmc2V0IjoxfV1d&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
	{\{\partial, G\}} & TG & TG
	\arrow[from=1-1, to=1-2]
	\arrow["{e.G}", shift left=1, from=1-2, to=1-3]
	\arrow["{T.e^s}"', shift right=1, from=1-2, to=1-3]
\end{tikzcd}

==> TikzDrawings/Ch3/Sec9/Lie-diff-as-eq-idempotents.tikz <==
% https://q.uiver.app/?q=WzAsMyxbMCwwLCJBIl0sWzEsMCwiVEciXSxbMywwLCJURyJdLFsxLDIsIlQuaSBcXG8gVC5zIiwwLHsib2Zmc2V0IjotMX1dLFsxLDIsImUuRyIsMix7Im9mZnNldCI6MX1dLFswLDFdXQ==&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
	A & TG && TG
	\arrow["{T.i \o T.s}", shift left=1, from=1-2, to=1-4]
	\arrow["{e.G}"', shift right=1, from=1-2, to=1-4]
	\arrow[from=1-1, to=1-2]
\end{tikzcd}

==> TikzDrawings/Ch3/Sec9/Lie-diff-as-eq-postcompose.tikz <==
% https://q.uiver.app/?q=WzAsNixbMCwxLCJBIl0sWzEsMSwiVEciXSxbMiwwLCJUTSJdLFsyLDIsIkciXSxbMywwLCJURyJdLFszLDIsIlRHIl0sWzEsMiwiVC5zIFxcbyAwIFxcbyBwIiwwLHsib2Zmc2V0IjotMX1dLFsxLDIsIlQucyIsMix7Im9mZnNldCI6MX1dLFsxLDMsInAiLDAseyJvZmZzZXQiOi0xfV0sWzEsMywicCBcXG8gVC5pIFxcbyBULnMgIiwyLHsib2Zmc2V0IjoxfV0sWzAsMV0sWzIsNCwiVC5pIiwyXSxbMyw1LCIwIiwyXV0=&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
	&& TM & TG \\
	A & TG \\
	&& G & TG
	\arrow["{T.s \o 0 \o p}", shift left=1, from=2-2, to=1-3]
	\arrow["{T.s}"', shift right=1, from=2-2, to=1-3]
	\arrow["p", shift left=1, from=2-2, to=3-3]
	\arrow["{p \o T.i \o T.s }"', shift right=1, from=2-2, to=3-3]
	\arrow[from=2-1, to=2-2]
	\arrow["{T.i}"', from=1-3, to=1-4]
	\arrow["0"', from=3-3, to=3-4]
\end{tikzcd}

==> TikzDrawings/Ch3/Sec9/Lie-diff-as-eq.tikz <==
% https://q.uiver.app/?q=WzAsOCxbMiwxLCJBIl0sWzMsMSwiVEciXSxbNCwwLCJUTSJdLFs0LDIsIkciXSxbMCwxLCJBIl0sWzEsMSwiVEciXSxbMSwyLCJHXFx4IFRNIl0sWzAsMiwiTSJdLFsxLDIsIlQucyBcXG8gMCBcXG8gcCIsMCx7Im9mZnNldCI6LTF9XSxbMSwyLCJULmkiLDIseyJvZmZzZXQiOjF9XSxbMSwzLCJwIiwwLHsib2Zmc2V0IjotMX1dLFsxLDMsIlQuaSBcXG8gVC5zIFxcbyBwIiwyLHsib2Zmc2V0IjoxfV0sWzAsMV0sWzcsNiwiKGksMCkiLDJdLFs1LDYsIihwLCBULlxcZGVsdGFeLSkiXSxbNCw3XSxbNCw1XSxbNCw2LCIiLDEseyJzdHlsZSI6eyJuYW1lIjoiY29ybmVyIn19XV0=&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
	&&&& TM \\
	A & TG & A & TG \\
	M & {G\x TM} &&& G
	\arrow["{T.s \o 0 \o p}", shift left=1, from=2-4, to=1-5]
	\arrow["{T.i}"', shift right=1, from=2-4, to=1-5]
	\arrow["p", shift left=1, from=2-4, to=3-5]
	\arrow["{T.i \o T.s \o p}"', shift right=1, from=2-4, to=3-5]
	\arrow[from=2-3, to=2-4]
	\arrow["{(i,0)}"', from=3-1, to=3-2]
	\arrow["{(p, T.\delta^-)}", from=2-2, to=3-2]
	\arrow[from=2-1, to=3-1]
	\arrow[from=2-1, to=2-2]
	\arrow["\lrcorner"{anchor=center, pos=0.125}, draw=none, from=2-1, to=3-2]
\end{tikzcd}

==> TikzDrawings/Ch3/Sec9/Lie-diff-as-ternary-eq.tikz <==
% https://q.uiver.app/?q=WzAsMyxbMCwwLCJBIl0sWzEsMCwiVEciXSxbMiwwLCJURyJdLFsxLDIsIlQucyBcXG8gVC5lIiwwLHsib2Zmc2V0IjotM31dLFsxLDIsIjAgXFxvIHAiLDIseyJvZmZzZXQiOjN9XSxbMSwyLCJULnMgXFxvIFQuaSBcXG8gMCBcXG8gcCIsMV0sWzAsMV1d&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
	A & TG &[6em] TG
	\arrow["{T.s \o T.i}", shift left=3, from=1-2, to=1-3]
	\arrow["{0 \o p}"', shift right=3, from=1-2, to=1-3]
	\arrow["{T.s \o T.i \o 0 \o p}"{description}, from=1-2, to=1-3]
	\arrow[from=1-1, to=1-2]
\end{tikzcd}

==> TikzDrawings/Ch3/Sec9/build-cube-from-L.tikz <==
% https://q.uiver.app/?q=WzAsMTMsWzQsMCwiXFxidWxsZXQiXSxbNiwwLCJcXGJ1bGxldCJdLFs1LDEsIlxcYnVsbGV0Il0sWzUsMywiXFxidWxsZXQiXSxbNiwyLCJcXGJ1bGxldCJdLFs0LDIsIlxcYnVsbGV0Il0sWzMsMSwiXFxidWxsZXQiXSxbMywzLCJcXGJ1bGxldCJdLFswLDAsIlxcYnVsbGV0Il0sWzIsMCwiXFxidWxsZXQiXSxbMSwxLCJcXGJ1bGxldCJdLFsxLDMsIlxcYnVsbGV0Il0sWzIsMV0sWzAsMSwidSJdLFsxLDIsInYiXSxbMiwzLCJ3IiwwLHsibGFiZWxfcG9zaXRpb24iOjMwfV0sWzEsNCwiZS5UXjIodykiLDAseyJzdHlsZSI6eyJib2R5Ijp7Im5hbWUiOiJkYXNoZWQifX19XSxbMCw1LCJlLlQuZSh3KSIsMCx7ImxhYmVsX3Bvc2l0aW9uIjo4MCwic3R5bGUiOnsiYm9keSI6eyJuYW1lIjoiZGFzaGVkIn19fV0sWzAsNiwiVC5lLlQodikiLDIseyJzdHlsZSI6eyJib2R5Ijp7Im5hbWUiOiJkYXNoZWQifX19XSxbNiw3LCJULmUuVCh3KSIsMix7InN0eWxlIjp7ImJvZHkiOnsibmFtZSI6ImRhc2hlZCJ9fX1dLFs1LDcsIiIsMCx7InN0eWxlIjp7ImJvZHkiOnsibmFtZSI6InNxdWlnZ2x5In19fV0sWzQsMywiIiwxLHsic3R5bGUiOnsiYm9keSI6eyJuYW1lIjoic3F1aWdnbHkifX19XSxbNSw0LCIiLDEseyJzdHlsZSI6eyJib2R5Ijp7Im5hbWUiOiJzcXVpZ2dseSJ9fX1dLFs2LDIsIiIsMSx7InN0eWxlIjp7ImJvZHkiOnsibmFtZSI6InNxdWlnZ2x5In19fV0sWzcsMywiIiwxLHsic3R5bGUiOnsiYm9keSI6eyJuYW1lIjoic3F1aWdnbHkifX19XSxbOCw5LCJ1Il0sWzksMTAsInYiLDJdLFsxMCwxMSwidyIsMl0sWzEyLDYsIiIsMix7InNob3J0ZW4iOnsidGFyZ2V0IjozMH0sInN0eWxlIjp7InRhaWwiOnsibmFtZSI6Im1hcHMgdG8ifX19XV0=
\[\begin{tikzcd}
	\bullet && \bullet && \bullet && \bullet \\
	& \bullet & {} & \bullet && \bullet \\
	&&&& \bullet && \bullet \\
	& \bullet && \bullet && \bullet
	\arrow["u", from=1-5, to=1-7]
	\arrow["v", from=1-7, to=2-6]
	\arrow["w"{pos=0.3}, from=2-6, to=4-6]
	\arrow["{e.T^2(w)}", dashed, from=1-7, to=3-7]
	\arrow["{e.T.e(w)}"{pos=0.8}, dashed, from=1-5, to=3-5]
	\arrow["{T.e.T(v)}"', dashed, from=1-5, to=2-4]
	\arrow["{T.e.T(w)}"', dashed, from=2-4, to=4-4]
	\arrow[squiggly, from=3-5, to=4-4]
	\arrow[squiggly, from=3-7, to=4-6]
	\arrow[squiggly, from=3-5, to=3-7]
	\arrow[squiggly, from=2-4, to=2-6]
	\arrow[squiggly, from=4-4, to=4-6]
	\arrow["u", from=1-1, to=1-3]
	\arrow["v"', from=1-3, to=2-2]
	\arrow["w"', from=2-2, to=4-2]
	\arrow[shorten >=5pt, maps to, from=2-3, to=2-4]
\end{tikzcd}\]

==> TikzDrawings/Ch3/Sec9/c-00.tikz <==
% https://q.uiver.app/?q=WzAsNSxbMSwwLCJUXntuKzF9LkMuW24rMV0iXSxbMywwLCJUXntuKzF9LkMuW24rMV0iXSxbMCwwLCJDXntcXHBhcnRpYWwgXFx4IFxccGFydGlhbH0iXSxbMCwxLCJDXlxccGFydGlhbCJdLFsxLDEsIlRee259LkMuW25dIl0sWzAsMSwiZV9pLkMuW24rMV0iLDAseyJvZmZzZXQiOi0xfV0sWzAsMSwiVF57bisxfS5DLmVeLV9pIiwyLHsib2Zmc2V0IjoxfV0sWzIsMCwiIiwyLHsic3R5bGUiOnsidGFpbCI6eyJuYW1lIjoiaG9vayIsInNpZGUiOiJ0b3AifX19XSxbMyw0LCIiLDAseyJzdHlsZSI6eyJ0YWlsIjp7Im5hbWUiOiJob29rIiwic2lkZSI6InRvcCJ9fX1dLFszLDIsIkNeezBfaX0iLDIseyJzdHlsZSI6eyJib2R5Ijp7Im5hbWUiOiJkYXNoZWQifX19XSxbNCwwLCIwX2kuQy5cXGVwc2lsb25faSIsMl1d
\begin{tikzcd}
	{C^{\partial \x \partial}} & {T^{n+1}.C.[n+1]} && {T^{n+1}.C.[n+1]} \\
	{C^\partial} & {T^{n}.C.[n]}
	\arrow["{e_i.C.[n+1]}", shift left=1, from=1-2, to=1-4]
	\arrow["{T^{n+1}.C.e^-_i}"', shift right=1, from=1-2, to=1-4]
	\arrow[hook, from=1-1, to=1-2]
	\arrow[hook, from=2-1, to=2-2]
	\arrow["{C^{0_i}}"', dashed, from=2-1, to=1-1]
	\arrow["{0_i.C.\epsilon_i}"', from=2-2, to=1-2]
\end{tikzcd}

==> TikzDrawings/Ch3/Sec9/c-000.tikz <==
% https://q.uiver.app/?q=WzAsNixbMSwwLCJUXjMuQy4zIl0sWzMsMCwiVF4zLkMuMyJdLFswLDAsIkNee1xccGFydGlhbCBcXHggXFxwYXJ0aWFsXFx4IFxccGFydGlhbH0iXSxbMCwxLCJDXntcXHBhcnRpYWxcXHggXFxwYXJ0aWFsfSJdLFsxLDEsIlReMi5DLjIiXSxbMywxLCJUXjIuQy4yIl0sWzAsMSwiZV9pLkMuMyIsMCx7Im9mZnNldCI6LTF9XSxbMCwxLCJUXjMuQy5lXi1faSIsMix7Im9mZnNldCI6MX1dLFsyLDAsIiIsMix7InN0eWxlIjp7InRhaWwiOnsibmFtZSI6Imhvb2siLCJzaWRlIjoidG9wIn19fV0sWzQsNSwiZV9pLkMuMiIsMCx7Im9mZnNldCI6LTF9XSxbNCw1LCJUXjIuQy5lXi1faSIsMix7Im9mZnNldCI6MX1dLFszLDQsIiIsMCx7InN0eWxlIjp7InRhaWwiOnsibmFtZSI6Imhvb2siLCJzaWRlIjoidG9wIn19fV0sWzMsMiwiQ157MF9pfSIsMix7InN0eWxlIjp7ImJvZHkiOnsibmFtZSI6ImRhc2hlZCJ9fX1dLFs0LDAsIjBfaS5DLlxcZXBzaWxvbl9pIiwyXSxbNSwxLCIwX2kuQy5cXGVwc2lsb25faSIsMl1d
\[\begin{tikzcd}
    {C^{\partial \x \partial\x \partial}} & {T^3.C.3} && {T^3.C.3} \\
    {C^{\partial\x \partial}} & {T^2.C.2} && {T^2.C.2}
    \arrow["{e_i.C.3}", shift left=1, from=1-2, to=1-4]
    \arrow["{T^3.C.e^-_i}"', shift right=1, from=1-2, to=1-4]
    \arrow[hook, from=1-1, to=1-2]
    \arrow["{e_i.C.2}", shift left=1, from=2-2, to=2-4]
    \arrow["{T^2.C.e^-_i}"', shift right=1, from=2-2, to=2-4]
    \arrow[hook, from=2-1, to=2-2]
    \arrow["{C^{0_i}}"', dashed, from=2-1, to=1-1]
    \arrow["{0_i.C.\epsilon_i}"', from=2-2, to=1-2]
    \arrow["{0_i.C.\epsilon_i}"', from=2-4, to=1-4]
\end{tikzcd}\]

==> TikzDrawings/Ch3/Sec9/c-pp-illustration.tikz <==
% https://q.uiver.app/?q=WzAsMTIsWzAsMCwiMCJdLFsxLDAsIjEiXSxbMCwxLCIyIl0sWzEsMSwiMyJdLFsyLDAsIjAiXSxbMywwLCIxIl0sWzIsMSwiMCJdLFszLDEsIjEiXSxbMCwyLCIwIl0sWzEsMiwiMCJdLFswLDMsIjIiXSxbMSwzLCIyIl0sWzEsMywidiJdLFswLDIsInciLDJdLFsyLDMsInoiLDJdLFs0LDUsInUiXSxbNCw2LCIiLDAseyJsZXZlbCI6Miwic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFs1LDcsIiIsMix7ImxldmVsIjoyLCJzdHlsZSI6eyJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzYsNywidSIsMl0sWzAsMSwidSJdLFs4LDksIiIsMCx7ImxldmVsIjoyLCJzdHlsZSI6eyJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzEwLDExLCIiLDAseyJsZXZlbCI6Miwic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFs4LDEwLCJ3IiwyXSxbOSwxMSwidyJdLFsxMiwxNiwiVC4oMCBcXG8gcCkgIiwwLHsic2hvcnRlbiI6eyJzb3VyY2UiOjMwLCJ0YXJnZXQiOjMwfSwibGV2ZWwiOjEsInN0eWxlIjp7InRhaWwiOnsibmFtZSI6Im1hcHMgdG8ifX19XSxbMTQsMjAsIjBcXG8gcCIsMCx7InNob3J0ZW4iOnsic291cmNlIjo0MCwidGFyZ2V0IjozMH0sImxldmVsIjoxLCJzdHlsZSI6eyJ0YWlsIjp7Im5hbWUiOiJtYXBzIHRvIn19fV1d&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\[\begin{tikzcd}
    0 & 1 &[1.5em] 0 & 1 \\
    2 & 3 & 0 & 1 \\
    0 & 0 \\
    2 & 2
    \arrow[""{name=0, anchor=center, inner sep=0}, "v", from=1-2, to=2-2]
    \arrow["w"', from=1-1, to=2-1]
    \arrow[""{name=1, anchor=center, inner sep=0}, "z"', from=2-1, to=2-2]
    \arrow["u", from=1-3, to=1-4]
    \arrow[""{name=2, anchor=center, inner sep=0}, Rightarrow, no head, from=1-3, to=2-3]
    \arrow[Rightarrow, no head, from=1-4, to=2-4]
    \arrow["u"', from=2-3, to=2-4]
    \arrow["u", from=1-1, to=1-2]
    \arrow[""{name=3, anchor=center, inner sep=0}, Rightarrow, no head, from=3-1, to=3-2]
    \arrow[Rightarrow, no head, from=4-1, to=4-2]
    \arrow["w"', from=3-1, to=4-1]
    \arrow["w", from=3-2, to=4-2]
    \arrow["{T.(0 \o p) }", shorten <=10pt, shorten >=10pt, maps to, from=0, to=2]
    \arrow["{0\o p}", shorten <=9pt, shorten >=6pt, maps to, from=1, to=3]
\end{tikzcd}\]

==> TikzDrawings/Ch3/Sec9/c-pp.tikz <==
    % https://q.uiver.app/?q=WzAsNCxbMCwxLCJDXntcXHBhcnRpYWwgXFx4IFxccGFydGlhbH0iXSxbMSwxLCJUXjIuQy4yIl0sWzIsMCwiVF4yLkMuMiJdLFsyLDIsIlReMi5DLjIiXSxbMSwyLCJUXjIuXFxlcHNpbG9uIFxcbyBUXjIuXFxkZWx0YV4tXzAiLDAseyJvZmZzZXQiOi0xfV0sWzEsMiwiVC4wIFxcbyBULnAiLDIseyJsYWJlbF9wb3NpdGlvbiI6NzAsIm9mZnNldCI6MX1dLFsxLDMsIjAuVCBcXG8gcC5UIiwwLHsibGFiZWxfcG9zaXRpb24iOjcwLCJvZmZzZXQiOi0xfV0sWzEsMywiVF4yLlxcZXBzaWxvbiBcXG8gVF4yLlxcZGVsdGFeLV8xIiwyLHsib2Zmc2V0IjoxfV0sWzAsMV1d&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
        && {T^2.C.2} \\
        {C^{\partial \x \partial}} & {T^2.C.2} \\
        && {T^2.C.2}
        \arrow["{T^2.\epsilon \o T^2.\delta^-_0}", shift left=1, from=2-2, to=1-3]
        \arrow["{T.0 \o T.p}"'{pos=0.7}, shift right=1, from=2-2, to=1-3]
        \arrow["{0.T \o p.T}"{pos=0.7}, shift left=1, from=2-2, to=3-3]
        \arrow["{T^2.\epsilon \o T^2.\delta^-_1}"', shift right=1, from=2-2, to=3-3]
        \arrow[from=2-1, to=2-2]
\end{tikzcd}

==> TikzDrawings/Ch3/Sec9/c-ppp.tikz <==
    % https://q.uiver.app/?q=WzAsNyxbMCwxLCJDXntcXHBhcnRpYWwgXFx4IFxccGFydGlhbH0iXSxbMSwxLCJUXjMuQy4zIl0sWzIsMF0sWzIsMl0sWzEsMiwiVF4zLkMuMyJdLFsxLDAsIlReMy5DLjMiXSxbMiwxLCJUXjMuQy4zIl0sWzAsMV0sWzEsNSwiVF4yLigwIFxcbyBwKSIsMix7Im9mZnNldCI6MX1dLFsxLDUsIlReMy5cXGVwc2lsb24gXFxvIFReMy5cXGRlbHRhXi1fMCIsMCx7Im9mZnNldCI6LTF9XSxbMSw2LCJULigwIFxcbyBwKS5UICIsMCx7Im9mZnNldCI6LTF9XSxbMSw2LCJUXjIuXFxlcHNpbG9uIFxcbyBUXjIuXFxkZWx0YV4tXzEiLDIseyJvZmZzZXQiOjF9XSxbMSw0LCJUXjMuXFxlcHNpbG9uIFxcbyBUXjMuXFxkZWx0YV4tXzIiLDIseyJvZmZzZXQiOjF9XSxbMSw0LCIoMCBcXG8gcCkuVF4yIiwwLHsib2Zmc2V0IjotMX1dXQ==&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}[column sep = large, row sep = large]
        & {T^3.C.3} & {} \\
        {C^{\partial \x \partial}} & {T^3.C.3} & {T^3.C.3} \\
        & {T^3.C.3} & {}
        \arrow[from=2-1, to=2-2]
        \arrow["{T^2.(0 \o p)}"', shift right=1, from=2-2, to=1-2]
        \arrow["{T^3.\epsilon \o T^3.\delta^-_0}", shift left=1, from=2-2, to=1-2]
        \arrow["{T.(0 \o p).T }", shift left=1, from=2-2, to=2-3]
        \arrow["{T^2.\epsilon \o T^2.\delta^-_1}"', shift right=1, from=2-2, to=2-3]
        \arrow["{T^3.\epsilon \o T^3.\delta^-_2}"', shift right=1, from=2-2, to=3-2]
        \arrow["{(0 \o p).T^2}", shift left=1, from=2-2, to=3-2]
\end{tikzcd}

==> TikzDrawings/Ch3/Sec9/c-ros.tikz <==
% https://q.uiver.app/?q=WzAsOSxbMCwyLCJDXntcXHBhcnRpYWwgXFx4IFxccGFydGlhbH0iXSxbMSwyLCJDXntcXHBhcnRpYWwgXFx4IFxccGFydGlhbCBcXHggXFxwYXJ0aWFsfSJdLFsyLDIsIkNee1xccGFydGlhbCBcXHggXFxwYXJ0aWFsIFxceCBcXHBhcnRpYWx9Il0sWzAsMSwiQ157XFxwYXJ0aWFsIFxceCBcXHBhcnRpYWx9Il0sWzEsMSwiQ157XFxwYXJ0aWFsIFxceCBcXHBhcnRpYWwgXFx4IFxccGFydGlhbH0iXSxbMiwxLCJDXntcXHBhcnRpYWwgXFx4IFxccGFydGlhbCBcXHggXFxwYXJ0aWFsfSJdLFswLDAsIkNeXFxwYXJ0aWFsIl0sWzEsMCwiQ157XFxwYXJ0aWFsIFxceCBcXHBhcnRpYWx9Il0sWzIsMCwiQ157XFxwYXJ0aWFsIFxceCBcXHBhcnRpYWx9Il0sWzEsMiwiQ157XFxwYXJ0aWFsIFxceCBcXHBhcnRpYWwgXFx4IGV9IiwwLHsib2Zmc2V0IjotMn1dLFsxLDIsIkNee1xccGFydGlhbCBcXHggZSBcXHggXFxwYXJ0aWFsfSIsMix7Im9mZnNldCI6MX1dLFswLDEsIkNee1xccGFydGlhbFxceCBcXGVsbH0iXSxbNCw1LCJDXntcXHBhcnRpYWwgXFx4IGUgXFx4IFxccGFydGlhbH0iLDAseyJvZmZzZXQiOi0xfV0sWzQsNSwiQ157IGUgXFx4XFxwYXJ0aWFsIFxceCBcXHBhcnRpYWx9IiwyLHsib2Zmc2V0IjoxfV0sWzMsNCwiQ157XFxlbGwgXFx4IFxccGFydGlhbH0iXSxbNyw4LCJDXntcXHBhcnRpYWwgXFx4IGV9IiwwLHsib2Zmc2V0IjotMX1dLFs3LDgsIkNeeyBlIFxceFxccGFydGlhbH0iLDIseyJvZmZzZXQiOjF9XSxbNiw3LCJDXlxcZWxsIl1d
\[\begin{tikzcd}
	{C^\partial} & {C^{\partial \x \partial}} & {C^{\partial \x \partial}} \\
	{C^{\partial \x \partial}} & {C^{\partial \x \partial \x \partial}} & {C^{\partial \x \partial \x \partial}} \\
	{C^{\partial \x \partial}} & {C^{\partial \x \partial \x \partial}} & {C^{\partial \x \partial \x \partial}}
	\arrow["{C^{\partial \x \partial \x e}}", shift left=2, from=3-2, to=3-3]
	\arrow["{C^{\partial \x e \x \partial}}"', shift right=1, from=3-2, to=3-3]
	\arrow["{C^{\partial\x \ell}}", from=3-1, to=3-2]
	\arrow["{C^{\partial \x e \x \partial}}", shift left=1, from=2-2, to=2-3]
	\arrow["{C^{ e \x\partial \x \partial}}"', shift right=1, from=2-2, to=2-3]
	\arrow["{C^{\ell \x \partial}}", from=2-1, to=2-2]
	\arrow["{C^{\partial \x e}}", shift left=1, from=1-2, to=1-3]
	\arrow["{C^{ e \x\partial}}"', shift right=1, from=1-2, to=1-3]
	\arrow["{C^\ell}", from=1-1, to=1-2]
\end{tikzcd}\]

==> TikzDrawings/Ch3/Sec9/c0.tikz <==
        \[
            % https://q.uiver.app/?q=WzAsNSxbMSwwLCJUQ14xIl0sWzIsMCwiVENeMSJdLFsxLDEsIkMiXSxbMiwxLCJDIl0sWzAsMCwiQ15cXHBhcnRpYWwiXSxbMCwyLCJwLkMuXFxlcHNpbG9uIl0sWzEsMywicC5DLlxcZXBzaWxvbiJdLFs0LDIsIkNecCIsMl0sWzQsMCwiIiwwLHsic3R5bGUiOnsiYm9keSI6eyJuYW1lIjoiZGFzaGVkIn19fV0sWzAsMSwiZS5DIiwwLHsib2Zmc2V0IjotMX1dLFswLDEsIlQuZV4tIiwyXSxbMiwzLCIiLDIseyJsZXZlbCI6Miwic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dXQ==
            \begin{tikzcd}
                {C^\partial} & {TC^1} & {TC^1} \\
                & C & C
                \arrow["{p.C.\epsilon}", from=1-2, to=2-2]
                \arrow["{p.C.\epsilon}", from=1-3, to=2-3]
                \arrow["{C^p}"', from=1-1, to=2-2]
                \arrow[dashed, from=1-1, to=1-2]
                \arrow["{e.C}", shift left=1, from=1-2, to=1-3]
                \arrow["{T.e^-}"', from=1-2, to=1-3]
                \arrow[Rightarrow, no head, from=2-2, to=2-3]
            \end{tikzcd}
            \]


==> TikzDrawings/Ch3/Sec9/cl-illustration.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMCwwLCJcXGJ1bGxldCJdLFsxLDAsIlxcYnVsbGV0Il0sWzEsMSwiXFxidWxsZXQiXSxbMCwxLCJcXGJ1bGxldCJdLFswLDEsIlxcZWxsKHUpIl0sWzIsMSwiXFxlbGwodSkiLDJdLFszLDAsIiIsMCx7ImxldmVsIjoyLCJzdHlsZSI6eyJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzMsMiwiIiwyLHsibGV2ZWwiOjIsInN0eWxlIjp7ImhlYWQiOnsibmFtZSI6Im5vbmUifX19XV0=
\[\begin{tikzcd}
    \bullet & \bullet \\
    \bullet & \bullet
    \arrow["{\ell(u)}", from=1-1, to=1-2]
    \arrow["{\ell(u)}"', from=2-2, to=1-2]
    \arrow[Rightarrow, no head, from=2-1, to=1-1]
    \arrow[Rightarrow, no head, from=2-1, to=2-2]
\end{tikzcd}\]

==> TikzDrawings/Ch3/Sec9/cl.tikz <==
% https://q.uiver.app/?q=WzAsNixbMiwxLCJUXjIuQy4yIl0sWzMsMCwiVF4yLkMuMiJdLFszLDIsIlReMi5DLjIiXSxbMSwxLCJDXntcXHBhcnRpYWwgXFx4IFxccGFydGlhbH0iXSxbMSwyLCJULkMuMSJdLFswLDIsIkNeXFxwYXJ0aWFsIl0sWzAsMSwiVF4yLkMuZV4tLjEiLDAseyJvZmZzZXQiOi0xfV0sWzAsMSwiZS5ULkMuMiIsMix7Im9mZnNldCI6MX1dLFswLDIsIlQuZS5DLjIiLDAseyJvZmZzZXQiOi0xfV0sWzAsMiwiVF4yLjEuZV4tIiwyLHsib2Zmc2V0IjoxfV0sWzMsMF0sWzQsMCwiXFxlbGwuQy5cXGdhbW1hXisiLDFdLFs1LDQsIiIsMSx7InN0eWxlIjp7InRhaWwiOnsibmFtZSI6Imhvb2siLCJzaWRlIjoidG9wIn19fV0sWzUsMywiQ15cXGVsbCIsMSx7InN0eWxlIjp7ImJvZHkiOnsibmFtZSI6ImRhc2hlZCJ9fX1dXQ==
\[\begin{tikzcd}
    &&& {T^2.C.2} \\
    & {C^{\partial \x \partial}} & {T^2.C.2} \\
    {C^\partial} & {T.C.1} && {T^2.C.2}
    \arrow["{T^2.C.e^-.1}", shift left=1, from=2-3, to=1-4]
    \arrow["{e.T.C.2}"', shift right=1, from=2-3, to=1-4]
    \arrow["{T.e.C.2}", shift left=1, from=2-3, to=3-4]
    \arrow["{T^2.1.e^-}"', shift right=1, from=2-3, to=3-4]
    \arrow[from=2-2, to=2-3]
    \arrow["{\ell.C.\gamma^+}"{description}, from=3-2, to=2-3]
    \arrow[hook, from=3-1, to=3-2]
    \arrow["{C^\ell}"{description}, dashed, from=3-1, to=2-2]
\end{tikzcd}\]

==> TikzDrawings/Ch3/Sec9/cll.tikz <==
% https://q.uiver.app/?q=WzAsNSxbMSwwLCJUXntuKzF9LkMuW24rMV0iXSxbMywwLCJUXntuKzF9LkMuW24rMV0iXSxbMCwwLCJDXnsobisxKVxcY2RvdFxccGFydGlhbH0iXSxbMCwxLCJDXntuXFxjZG90XFxwYXJ0aWFsfSJdLFsxLDEsIlRebi5DLltuXSJdLFswLDEsIlReaS5lLlReezItaX0uQy4zIiwwLHsib2Zmc2V0IjotMX1dLFswLDEsIlReMy5DLmkuZV4tLigyLWkpIiwyLHsib2Zmc2V0IjoxfV0sWzQsMCwiXFxlbGxfaS5DLlxcZ2FtbWFeK19pIl0sWzMsNCwiIiwyLHsic3R5bGUiOnsidGFpbCI6eyJuYW1lIjoiaG9vayIsInNpZGUiOiJ0b3AifX19XSxbMiwwLCIiLDIseyJzdHlsZSI6eyJ0YWlsIjp7Im5hbWUiOiJob29rIiwic2lkZSI6InRvcCJ9fX1dLFszLDIsIkNee1xcZWxsIFxceCBcXHBhcnRpYWx9IiwwLHsic3R5bGUiOnsiYm9keSI6eyJuYW1lIjoiZGFzaGVkIn19fV1d
\begin{tikzcd}
	{C^{(n+1)\cdot\partial}} & {T^{n+1}.C.[n+1]} && {T^{n+1}.C.[n+1]} \\
	{C^{n\cdot\partial}} & {T^n.C.[n]}
	\arrow["{T^i.e.T^{2-i}.C.3}", shift left=1, from=1-2, to=1-4]
	\arrow["{T^3.C.i.e^-.(2-i)}"', shift right=1, from=1-2, to=1-4]
	\arrow["{\ell_i.C.\gamma^+_i}", from=2-2, to=1-2]
	\arrow[hook, from=2-1, to=2-2]
	\arrow[hook, from=1-1, to=1-2]
	\arrow["{C^{\ell \x \partial}}", dashed, from=2-1, to=1-1]
\end{tikzcd}

==> TikzDrawings/Ch3/Sec9/clll.tikz <==
        % https://q.uiver.app/?q=WzAsNSxbMSwwLCJUXjMuQy4zIl0sWzMsMCwiVF4zLkMuMyJdLFswLDAsIkNee1xccGFydGlhbCBcXHggXFxwYXJ0aWFsIFxceCBcXHBhcnRpYWx9Il0sWzAsMSwiQ157XFxwYXJ0aWFsIFxceCBcXHBhcnRpYWx9Il0sWzEsMSwiVF4yLkMuMiJdLFswLDEsIlReaS5lLlReezItaX0uQy4zIiwwLHsib2Zmc2V0IjotMX1dLFswLDEsIlReMy5DLmkuZV4tLigyLWkpIiwyLHsib2Zmc2V0IjoxfV0sWzQsMCwiVC5cXGVsbC5DLjEuXFxnYW1tYV4rIl0sWzMsNCwiIiwyLHsic3R5bGUiOnsidGFpbCI6eyJuYW1lIjoiaG9vayIsInNpZGUiOiJ0b3AifX19XSxbMiwwLCIiLDIseyJzdHlsZSI6eyJ0YWlsIjp7Im5hbWUiOiJob29rIiwic2lkZSI6InRvcCJ9fX1dLFszLDIsIkNee1xcZWxsIFxceCBcXHBhcnRpYWx9IiwwLHsic3R5bGUiOnsiYm9keSI6eyJuYW1lIjoiZGFzaGVkIn19fV1d
        \[\begin{tikzcd}
            {C^{\partial \x \partial \x \partial}} & {T^3.C.3} && {T^3.C.3} \\
            {C^{\partial \x \partial}} & {T^2.C.2}
            \arrow["{T^i.e.T^{2-i}.C.3}", shift left=1, from=1-2, to=1-4]
            \arrow["{T^3.C.i.e^-.(2-i)}"', shift right=1, from=1-2, to=1-4]
            \arrow["{T.\ell.C.1.\gamma^+}", from=2-2, to=1-2]
            \arrow[hook, from=2-1, to=2-2]
            \arrow[hook, from=1-1, to=1-2]
            \arrow["{C^{\ell \x \partial}}", dashed, from=2-1, to=1-1]
        \end{tikzcd}\]

==> TikzDrawings/Ch3/Sec9/cpp-to-L.tikz <==
% https://q.uiver.app/?q=WzAsOCxbMCwwLCJcXGJ1bGxldCJdLFswLDEsIlxcYnVsbGV0Il0sWzEsMCwiXFxidWxsZXQiXSxbMSwxLCJcXGJ1bGxldCJdLFsyLDAsInUiXSxbMywwLCJcXGJ1bGxldCJdLFszLDEsIlxcYnVsbGV0Il0sWzIsMV0sWzAsMiwidSJdLFsyLDMsInYiXSxbMSwzLCJ6IiwyXSxbMCwxLCJ3IiwyXSxbNCw1XSxbNSw2LCJ2Il0sWzQsNywiIiwyLHsic3R5bGUiOnsiYm9keSI6eyJuYW1lIjoibm9uZSJ9LCJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzksMTQsIiIsMCx7InNob3J0ZW4iOnsic291cmNlIjo0MCwidGFyZ2V0IjoyMH0sImxldmVsIjoxLCJzdHlsZSI6eyJ0YWlsIjp7Im5hbWUiOiJtYXBzIHRvIn19fV1d
\begin{tikzcd}
	\bullet & \bullet & u & \bullet \\
	\bullet & \bullet & {} & \bullet
	\arrow["u", from=1-1, to=1-2]
	\arrow[""{name=0, anchor=center, inner sep=0}, "v", from=1-2, to=2-2]
	\arrow["z"', from=2-1, to=2-2]
	\arrow["w"', from=1-1, to=2-1]
	\arrow[from=1-3, to=1-4]
	\arrow["v", from=1-4, to=2-4]
	\arrow[""{name=1, anchor=center, inner sep=0}, draw=none, from=1-3, to=2-3]
	\arrow[shorten <=13pt, shorten >=6pt, maps to, from=0, to=1]
\end{tikzcd}

==> TikzDrawings/Ch3/Sec9/cpp-to-L2.tikz <==
% https://q.uiver.app/?q=WzAsMjMsWzAsMSwiXFxidWxsZXQiXSxbMiwxLCJcXGJ1bGxldCJdLFsyLDMsIlxcYnVsbGV0Il0sWzEsMCwiXFxidWxsZXQiXSxbMywwLCJcXGJ1bGxldCJdLFszLDIsIlxcYnVsbGV0Il0sWzEsMiwiXFxidWxsZXQiXSxbMCwzLCJcXGJ1bGxldCJdLFs0LDAsIlxcYnVsbGV0Il0sWzQsMiwiXFxidWxsZXQiXSxbNiwwLCJcXGJ1bGxldCJdLFs2LDIsIlxcYnVsbGV0Il0sWzUsMSwiXFxidWxsZXQiXSxbNSwzLCJcXGJ1bGxldCJdLFs3LDAsIlxcYnVsbGV0Il0sWzksMCwiXFxidWxsZXQiXSxbOCwxLCJcXGJ1bGxldCJdLFs4LDMsIlxcYnVsbGV0Il0sWzcsMl0sWzMsMV0sWzQsMV0sWzYsMV0sWzcsMV0sWzEsMl0sWzAsMV0sWzMsNF0sWzQsNV0sWzMsNl0sWzYsNV0sWzAsN10sWzcsMl0sWzMsMF0sWzQsMV0sWzUsMl0sWzYsN10sWzgsMTBdLFsxMCwxMV0sWzEwLDEyXSxbMTIsMTNdLFsxMSwxM10sWzgsOV0sWzksMTFdLFsxNCwxNV0sWzE1LDE2XSxbMTYsMTddLFsxNCwxOCwiIiwyLHsic3R5bGUiOnsiYm9keSI6eyJuYW1lIjoibm9uZSJ9LCJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzE5LDIwLCIiLDAseyJzdHlsZSI6eyJ0YWlsIjp7Im5hbWUiOiJtYXBzIHRvIn19fV0sWzIxLDIyLCIiLDIseyJzdHlsZSI6eyJ0YWlsIjp7Im5hbWUiOiJtYXBzIHRvIn19fV1d
\[\begin{tikzcd}[column sep = tiny, row sep = tiny]
	& \bullet && \bullet &[1em] \bullet && \bullet &[1em] \bullet && \bullet \\
	\bullet && \bullet & {} & {} & \bullet & {} & {} & \bullet \\
	& \bullet && \bullet & \bullet && \bullet & {} \\
	\bullet && \bullet &&& \bullet &&& \bullet
	\arrow[from=2-3, to=4-3]
	\arrow[from=2-1, to=2-3]
	\arrow[from=1-2, to=1-4]
	\arrow[from=1-4, to=3-4]
	\arrow[from=1-2, to=3-2]
	\arrow[from=3-2, to=3-4]
	\arrow[from=2-1, to=4-1]
	\arrow[from=4-1, to=4-3]
	\arrow[from=1-2, to=2-1]
	\arrow[from=1-4, to=2-3]
	\arrow[from=3-4, to=4-3]
	\arrow[from=3-2, to=4-1]
	\arrow[from=1-5, to=1-7]
	\arrow[from=1-7, to=3-7]
	\arrow[from=1-7, to=2-6]
	\arrow[from=2-6, to=4-6]
	\arrow[from=3-7, to=4-6]
	\arrow[from=1-5, to=3-5]
	\arrow[from=3-5, to=3-7]
	\arrow[from=1-8, to=1-10]
	\arrow[from=1-10, to=2-9]
	\arrow[from=2-9, to=4-9]
	\arrow[draw=none, from=1-8, to=3-8]
	\arrow[maps to, from=2-4, to=2-5]
	\arrow[maps to, from=2-7, to=2-8]
\end{tikzcd}\]

==> TikzDrawings/Ch3/Sec9/cps.tikz <==
% https://q.uiver.app/?q=WzAsNixbMSwwLCJUXjMuQy4zIl0sWzMsMCwiVF4zLkMuMyJdLFswLDAsIkNee1xccGFydGlhbCBcXHggXFxwYXJ0aWFsIFxceCBcXHBhcnRpYWx9Il0sWzAsMSwiQ157XFxwYXJ0aWFsIFxceCBcXHBhcnRpYWwgXFx4IFxccGFydGlhbH0iXSxbMSwxLCJUXjIuQy4yIl0sWzMsMSwiVF4zLkMuMyJdLFswLDEsIlReMy5DLmVeLV9pIiwwLHsib2Zmc2V0IjotMX1dLFswLDEsImVfaS5DLjMiLDIseyJvZmZzZXQiOjF9XSxbNCw1LCJUXjMuQy5lXi1fe1xcc2lnbWEoaSl9IiwwLHsib2Zmc2V0IjotMX1dLFs0LDUsImVfe1xcc2lnbWEoaSl9LkMuMyIsMix7Im9mZnNldCI6MX1dLFsxLDUsIlQuYy5DLjEuYyIsMV0sWzAsNCwiVC5jLkMuMS5jIiwxXSxbMiwwXSxbMyw0XSxbMiwzLCJDXntcXHBhcnRpYWwgXFx4IGN9IiwyLHsic3R5bGUiOnsiYm9keSI6eyJuYW1lIjoiZGFzaGVkIn19fV1d
\[\begin{tikzcd}
    {C^{\partial \x \partial \x \partial}} & {T^3.C.3} && {T^3.C.3} \\
    {C^{\partial \x \partial \x \partial}} & {T^2.C.2} && {T^3.C.3}
    \arrow["{T^3.C.e^-_i}", shift left=1, from=1-2, to=1-4]
    \arrow["{e_i.C.3}"', shift right=1, from=1-2, to=1-4]
    \arrow["{T^3.C.e^-_{\sigma(i)}}", shift left=1, from=2-2, to=2-4]
    \arrow["{e_{\sigma(i)}.C.3}"', shift right=1, from=2-2, to=2-4]
    \arrow["{T.c.C.1.c}"{description}, from=1-4, to=2-4]
    \arrow["{T.c.C.1.c}"{description}, from=1-2, to=2-2]
    \arrow[from=1-1, to=1-2]
    \arrow[from=2-1, to=2-2]
    \arrow["{C^{\partial \x c}}"', dashed, from=1-1, to=2-1]
\end{tikzcd}\]


==> TikzDrawings/Ch3/Sec9/cq.tikz <==
\[ \hspace{0.5cm}
% https://q.uiver.app/?q=WzAsNCxbMSwwLCJUQ14xIl0sWzIsMCwiVENeMSJdLFswLDAsIkNeXFxwYXJ0aWFsIl0sWzAsMSwiQyJdLFswLDEsImUuQyIsMCx7Im9mZnNldCI6LTF9XSxbMCwxLCJULmVeLSIsMl0sWzIsMCwiIiwwLHsic3R5bGUiOnsiYm9keSI6eyJuYW1lIjoiZGFzaGVkIn19fV0sWzMsMCwiMC5DLlxcZGVsdGFeLSIsMl0sWzMsMiwiQ14wIl1d
\begin{tikzcd}
    {C^\partial} & {TC^1} & {TC^1} \\
    C
    \arrow["{e.C}", shift left=1, from=1-2, to=1-3]
    \arrow["{T.e^-}"', from=1-2, to=1-3]
    \arrow[dashed, from=1-1, to=1-2]
    \arrow["{0.C.\delta^-}"', from=2-1, to=1-2]
    \arrow["{C^0}", from=2-1, to=1-1]
\end{tikzcd}
\] 


==> TikzDrawings/Ch3/Sec9/cqq.tikz <==
\[\begin{tikzcd}
    {C^{\partial \x \partial}} & {T^2.C.2} \\
    {C^{\partial}} & {T.C.1} && {T.C.1}
    \arrow[hook, from=1-1, to=1-2]
    \arrow["{e.C}", shift left=1, from=2-2, to=2-4]
    \arrow["{T.C.e^-}"', shift right=1, from=2-2, to=2-4]
    \arrow[hook, from=2-1, to=2-2]
    \arrow["{C^{p_i}}", from=1-1, to=2-1]
    \arrow["{p^i.C.\delta^-_i}", from=1-2, to=2-2]
\end{tikzcd}\]

==> TikzDrawings/Ch3/Sec9/cqqq.tikz <==
\[\begin{tikzcd}
    {C^{\partial \x \partial\x \partial}} & {T^3.C.3} \\
    {C^{\partial\x \partial}} & {T^2.C.2} && {T^2.C.2}
    \arrow[hook, from=1-1, to=1-2]
    \arrow["{e_i.C.2}", shift left=1, from=2-2, to=2-4]
    \arrow["{T^2.C.e^-_i}"', shift right=1, from=2-2, to=2-4]
    \arrow[hook, from=2-1, to=2-2]
    \arrow["{C^{p_i}}", from=1-1, to=2-1]
    \arrow["{p^i.C.\delta^-_i}", from=1-2, to=2-2]
\end{tikzcd}\]

==> TikzDrawings/Ch3/Sec9/csig-illustration.tikz <==
% https://q.uiver.app/?q=WzAsOCxbMCwwLCJcXGJ1bGxldCJdLFsxLDAsIlxcYnVsbGV0Il0sWzAsMSwiXFxidWxsZXQiXSxbMSwxLCJcXGJ1bGxldCJdLFsyLDAsIlxcYnVsbGV0Il0sWzMsMCwiXFxidWxsZXQiXSxbMiwxLCJcXGJ1bGxldCJdLFszLDEsIlxcYnVsbGV0Il0sWzAsMSwidSJdLFswLDIsInciLDJdLFsyLDMsInoiLDJdLFsxLDMsInYiXSxbNCw1LCJ3Il0sWzQsNiwidSIsMl0sWzYsNywidiIsMl0sWzUsNywieiJdLFsxMSwxMywiIiwwLHsic2hvcnRlbiI6eyJzb3VyY2UiOjQwLCJ0YXJnZXQiOjQwfSwibGV2ZWwiOjEsInN0eWxlIjp7InRhaWwiOnsibmFtZSI6Im1hcHMgdG8ifX19XV0=
\[\begin{tikzcd}
	\bullet & \bullet & \bullet & \bullet \\
	\bullet & \bullet & \bullet & \bullet
	\arrow["u", from=1-1, to=1-2]
	\arrow["w"', from=1-1, to=2-1]
	\arrow["z"', from=2-1, to=2-2]
	\arrow[""{name=0, anchor=center, inner sep=0}, "v", from=1-2, to=2-2]
	\arrow["w", from=1-3, to=1-4]
	\arrow[""{name=1, anchor=center, inner sep=0}, "u"', from=1-3, to=2-3]
	\arrow["v"', from=2-3, to=2-4]
	\arrow["z", from=1-4, to=2-4]
	\arrow[shorten <=13pt, shorten >=13pt, maps to, from=0, to=1]
\end{tikzcd}\]

==> TikzDrawings/Ch3/Sec9/csig.tikz <==
% https://q.uiver.app/?q=WzAsNSxbMSwwLCJUXjIuQy4yIl0sWzMsMCwiVF4yLkMuMiJdLFswLDAsIkNee25cXGNkb3RcXHBhcnRpYWx9Il0sWzAsMSwiQ157blxcY2RvdFxccGFydGlhbH0iXSxbMSwxLCJUXjIuQy4yIl0sWzAsMSwiVF5uLkMuZV4tX2kiLDAseyJvZmZzZXQiOi0xfV0sWzAsMSwiZV9pLkMuW25dIiwyLHsib2Zmc2V0IjoxfV0sWzQsMCwiY19pLkMuXFxzaWdtYV9pIiwxXSxbMiwwXSxbMyw0XSxbMywyLCJDXntjW2ldfSIsMCx7InN0eWxlIjp7ImJvZHkiOnsibmFtZSI6ImRhc2hlZCJ9fX1dXQ==
\begin{tikzcd}
	{C^{n\cdot\partial}} & {T^2.C.2} && {T^2.C.2} \\
	{C^{n\cdot\partial}} & {T^2.C.2}
	\arrow["{T^n.C.e^-_i}", shift left=1, from=1-2, to=1-4]
	\arrow["{e_i.C.[n]}"', shift right=1, from=1-2, to=1-4]
	\arrow["{c_i.C.\sigma_i}"{description}, from=2-2, to=1-2]
	\arrow[from=1-1, to=1-2]
	\arrow[from=2-1, to=2-2]
	\arrow["{C^{c[i]}}", dashed, from=2-1, to=1-1]
\end{tikzcd}

==> TikzDrawings/Ch3/Sec9/csp.tikz <==
% https://q.uiver.app/?q=WzAsNixbMSwwLCJUXjMuQy4zIl0sWzMsMCwiVF4zLkMuMyJdLFswLDAsIkNee1xccGFydGlhbCBcXHggXFxwYXJ0aWFsIFxceCBcXHBhcnRpYWx9Il0sWzAsMSwiQ157XFxwYXJ0aWFsIFxceCBcXHBhcnRpYWwgXFx4IFxccGFydGlhbH0iXSxbMSwxLCJUXjIuQy4yIl0sWzMsMSwiVF4zLkMuMyJdLFswLDEsIlReMy5DLmVeLV9pIiwwLHsib2Zmc2V0IjotMX1dLFswLDEsImVfaS5DLjMiLDIseyJvZmZzZXQiOjF9XSxbNCw1LCJUXjMuQy5lXi1fe1xcc2lnbWEoaSl9IiwwLHsib2Zmc2V0IjotMX1dLFs0LDUsImVfe1xcc2lnbWEoaSl9LkMuMyIsMix7Im9mZnNldCI6MX1dLFsxLDUsImMuVC5DLmMuMSIsMV0sWzAsNCwiYy5ULkMuYy4xIiwxXSxbMiwwXSxbMyw0XSxbMiwzLCJDXntjIFxceCBcXHBhcnRpYWx9IiwyLHsic3R5bGUiOnsiYm9keSI6eyJuYW1lIjoiZGFzaGVkIn19fV1d
\[\begin{tikzcd}
    {C^{\partial \x \partial \x \partial}} & {T^3.C.3} && {T^3.C.3} \\
    {C^{\partial \x \partial \x \partial}} & {T^2.C.2} && {T^3.C.3}
    \arrow["{T^3.C.e^-_i}", shift left=1, from=1-2, to=1-4]
    \arrow["{e_i.C.3}"', shift right=1, from=1-2, to=1-4]
    \arrow["{T^3.C.e^-_{\sigma(i)}}", shift left=1, from=2-2, to=2-4]
    \arrow["{e_{\sigma(i)}.C.3}"', shift right=1, from=2-2, to=2-4]
    \arrow["{c.T.C.c.1}"{description}, from=1-4, to=2-4]
    \arrow["{c.T.C.c.1}"{description}, from=1-2, to=2-2]
    \arrow[from=1-1, to=1-2]
    \arrow[from=2-1, to=2-2]
    \arrow["{C^{c \x \partial}}"', dashed, from=1-1, to=2-1]
\end{tikzcd}\]


==> TikzDrawings/Ch3/Sec9/d-coherences.tikz <==
% https://q.uiver.app/?q=WzAsMTYsWzAsMCwiR157XFxwYXJ0aWFsXFxwYXJ0aWFsXFxwYXJ0aWFsfSJdLFswLDEsIlReMi5HXlxccGFydGlhbCJdLFsxLDAsIlxccHJvbF4yQSJdLFsxLDEsIlReMkEiXSxbMiwwLCJHXntcXHBhcnRpYWxcXHBhcnRpYWxcXHBhcnRpYWx9Il0sWzMsMCwiXFxwcm9sXjJBIl0sWzIsMSwiVC5HXntcXHBhcnRpYWxcXHBhcnRpYWx9Il0sWzMsMSwiVC5cXHByb2wgQSJdLFswLDIsIkdee1xccGFydGlhbFxccGFydGlhbFxccGFydGlhbH0iXSxbMSwyLCJcXHByb2xeMkEiXSxbMCwzLCJHXntcXHBhcnRpYWxcXHBhcnRpYWx9Il0sWzEsMywiXFxwcm9sKEEpIl0sWzIsMiwiR157XFxwYXJ0aWFsXFxwYXJ0aWFsXFxwYXJ0aWFsfSJdLFszLDIsIlxccHJvbF4yQSJdLFsyLDMsIkdee1xccGFydGlhbH0iXSxbMywzLCJBIl0sWzAsMSwiR157XFxlcHNpbG9uXFxlcHNpbG9uXFxwYXJ0aWFsfSIsMl0sWzAsMiwiZCciXSxbMiwzLCJcXHBpXzIiXSxbMSwzLCIiLDEseyJsZXZlbCI6Miwic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFs0LDYsIkdee1xcZXBzaWxvblxccGFydGlhbFxccGFydGlhbH0iLDJdLFs0LDUsImQnIl0sWzUsNywiKFxccGlfMSxcXHBpXzIpIl0sWzYsNywiVC5kIl0sWzgsOSwiZCciXSxbOCwxMCwiR157XFxwYXJ0aWFsXFxwYXJ0aWFsXFxlcHNpbG9ufSIsMl0sWzksMTEsIihcXHBpXzAsXFxwaV8xKSJdLFsxMCwxMSwiZCIsMl0sWzEyLDEzLCJkJyJdLFsxMiwxNCwiR157XFxwYXJ0aWFsXFxlcHNpbG9uXFxlcHNpbG9ufSIsMl0sWzE0LDE1LCIiLDIseyJsZXZlbCI6Miwic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFsxMywxNSwiXFxwaV8wIl1d&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\[\begin{tikzcd}
	{G^{\partial\partial\partial}} & {\prol^2A} & {G^{\partial\partial\partial}} & {\prol^2A} \\
	{T^2.G^\partial} & {T^2A} & {T.G^{\partial\partial}} & {T.\prol A} \\
	{G^{\partial\partial\partial}} & {\prol^2A} & {G^{\partial\partial\partial}} & {\prol^2A} \\
	{G^{\partial\partial}} & {\prol(A)} & {G^{\partial}} & A
	\arrow["{G^{\epsilon\epsilon\partial}}"', from=1-1, to=2-1]
	\arrow["{d'}", from=1-1, to=1-2]
	\arrow["{\pi_2}", from=1-2, to=2-2]
	\arrow[Rightarrow, no head, from=2-1, to=2-2]
	\arrow["{G^{\epsilon\partial\partial}}"', from=1-3, to=2-3]
	\arrow["{d'}", from=1-3, to=1-4]
	\arrow["{(\pi_1,\pi_2)}", from=1-4, to=2-4]
	\arrow["{T.d}", from=2-3, to=2-4]
	\arrow["{d'}", from=3-1, to=3-2]
	\arrow["{G^{\partial\partial\epsilon}}"', from=3-1, to=4-1]
	\arrow["{(\pi_0,\pi_1)}", from=3-2, to=4-2]
	\arrow["d"', from=4-1, to=4-2]
	\arrow["{d'}", from=3-3, to=3-4]
	\arrow["{G^{\partial\epsilon\epsilon}}"', from=3-3, to=4-3]
	\arrow[Rightarrow, no head, from=4-3, to=4-4]
	\arrow["{\pi_0}", from=3-4, to=4-4]
\end{tikzcd}\]

==> TikzDrawings/Ch3/Sec9/horn-one.tikz <==
% https://q.uiver.app/?q=WzAsNSxbMSwwLCJtIl0sWzMsMCwibV94Il0sWzAsM10sWzIsMSwibV97eHl9Il0sWzIsMywibV97eHl6fSJdLFswLDEsInUiLDFdLFsxLDMsInYiLDFdLFszLDQsInciLDFdXQ==
\begin{tikzcd}[column sep = tiny, row sep = tiny]
	& m && {m_x} \\
	&& {m_{xy}} \\
	\\
	{} && {m_{xyz}}
	\arrow["u"{description}, from=1-2, to=1-4]
	\arrow["v"{description}, from=1-4, to=2-3]
	\arrow["w"{description}, from=2-3, to=4-3]
\end{tikzcd}

==> TikzDrawings/Ch3/Sec9/horn-prol-filled-partial.tikz <==
% https://q.uiver.app/?q=WzAsNyxbMSwwLCJtIl0sWzMsMCwibV94Il0sWzAsM10sWzIsMSwibV97eHl9Il0sWzIsMywibV97eHl6fSJdLFszLDIsIm1fe3h6fSJdLFsxLDIsIm1feiJdLFswLDEsInUiLDFdLFsxLDMsInYiLDFdLFszLDQsInciLDFdLFsxLDUsIlQuZS5UIFxcY2lyYyB3IiwxXSxbMCw2LCJlLmUuVCBcXG8gdyIsMV1d
\begin{tikzcd}[column sep = tiny, row sep = tiny]
	& m && {m_x} \\
	&& {m_{xy}} \\
	& {m_z} && {m_{xz}} \\
	{} && {m_{xyz}}
	\arrow["u"{description}, from=1-2, to=1-4]
	\arrow["v"{description}, from=1-4, to=2-3]
	\arrow["w"{description}, from=2-3, to=4-3]
	\arrow["{T.e.T \circ w}"{description}, from=1-4, to=3-4]
	\arrow["{e.e.T \o w}"{description}, from=1-2, to=3-2]
\end{tikzcd}

==> TikzDrawings/Ch3/Sec9/horn-prol.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMCwwLCJtIl0sWzEsMCwibV94Il0sWzEsMSwibV97eHl9Il0sWzAsMSwibV95Il0sWzAsMSwidSIsMV0sWzEsMiwidiIsMV0sWzAsMywiZS5UIFxcbyB2IiwxXV0=
\begin{tikzcd}
	m & {m_x} \\
	{m_y} & {m_{xy}}
	\arrow["u"{description}, from=1-1, to=1-2]
	\arrow["v"{description}, from=1-2, to=2-2]
	\arrow["{e.T \o v}"{description}, from=1-1, to=2-1]
\end{tikzcd}

==> TikzDrawings/Ch3/Sec9/n-fold-eq.tikz <==
% https://q.uiver.app/?q=WzAsMyxbMSwwLCJUXjMuQy4zIl0sWzMsMCwiVF4zLkMuMyJdLFswLDAsIkNee1xccGFydGlhbCBcXHggXFxwYXJ0aWFsXFx4IFxccGFydGlhbH0iXSxbMCwxLCJlX2kuQy4zIiwwLHsib2Zmc2V0IjotMX1dLFswLDEsIlReMy5DLmVeLV9pIiwyLHsib2Zmc2V0IjoxfV0sWzIsMCwiIiwyLHsic3R5bGUiOnsidGFpbCI6eyJuYW1lIjoiaG9vayIsInNpZGUiOiJ0b3AifX19XV0=
\begin{tikzcd}
    {C^{\partial \x \partial\x \partial}} & {T^3.C.3} && {T^3.C.3}
    \arrow["{e_i.C.3}", shift left=1, from=1-2, to=1-4]
    \arrow["{T^3.C.e^-_i}"', shift right=1, from=1-2, to=1-4]
    \arrow[hook, from=1-1, to=1-2]
\end{tikzcd}

==> TikzDrawings/Ch3/Sec9/pi-1-higher-order-anc.tikz <==
% https://q.uiver.app/?q=WzAsNSxbMCwwLCJDXntcXHBhcnRpYWwgXFx4IFxccGFydGlhbH0iXSxbMCwxLCJcXHByb2woQ15cXHBhcnRpYWwpIl0sWzEsMCwiVF4yLkMuMiJdLFsyLDAsIlReMi5DLjEiXSxbMiwxLCJULkNeXFxwYXJ0aWFsIl0sWzAsMSwiZCIsMl0sWzAsMiwiIiwwLHsic3R5bGUiOnsidGFpbCI6eyJuYW1lIjoiaG9vayIsInNpZGUiOiJ0b3AifX19XSxbMiwzXSxbMyw0LCIiLDAseyJzdHlsZSI6eyJib2R5Ijp7Im5hbWUiOiJkYXNoZWQifX19XSxbMSw0LCJcXHBpXzEiLDJdXQ==
\[\begin{tikzcd}
    {C^{\partial \x \partial}} & {T^2.C.2} & {T^2.C.1} \\
    {\prol(C^\partial)} && {T.C^\partial}
    \arrow["d"', from=1-1, to=2-1]
    \arrow[hook, from=1-1, to=1-2]
    \arrow[from=1-2, to=1-3]
    \arrow[dashed, from=1-3, to=2-3]
    \arrow["{\pi_1}"', from=2-1, to=2-3]
\end{tikzcd}\]

==> TikzDrawings/Ch3/Sec9/prol-horns-filled.tikz <==
% https://q.uiver.app/?q=WzAsNyxbMSwwLCJtIl0sWzMsMCwibV94Il0sWzAsM10sWzIsMSwibV97eHl9Il0sWzIsMywibV97eHl6fSJdLFszLDIsIm1fe3h6fSJdLFsxLDIsIm1feiJdLFswLDEsInUiLDFdLFsxLDMsInYiLDFdLFszLDQsInciLDEseyJsYWJlbF9wb3NpdGlvbiI6MzB9XSxbMSw1LCJULmUuVCBcXGNpcmMgdyIsMV0sWzAsNiwiZS5lLlQgXFxvIHciLDFdLFs2LDUsIiIsMSx7InN0eWxlIjp7ImJvZHkiOnsibmFtZSI6InNxdWlnZ2x5In19fV0sWzUsNCwiIiwxLHsic3R5bGUiOnsiYm9keSI6eyJuYW1lIjoic3F1aWdnbHkifX19XV0=
\begin{tikzcd}[column sep = tiny, row sep = tiny]
	& m && {m_x} \\
	&& {m_{xy}} \\
	& {m_z} && {m_{xz}} \\
	{} && {m_{xyz}}
	\arrow["u"{description}, from=1-2, to=1-4]
	\arrow["v"{description}, from=1-4, to=2-3]
	\arrow["w"{description, pos=0.3}, from=2-3, to=4-3]
	\arrow["{T.e.T \circ w}"{description}, from=1-4, to=3-4]
	\arrow["{e.e.T \o w}"{description}, from=1-2, to=3-2]
	\arrow[squiggly, from=3-2, to=3-4]
	\arrow[squiggly, from=3-4, to=4-3]
\end{tikzcd}

==> TikzDrawings/Ch3/Sec9/span-comp-of-anc.tikz <==
% https://q.uiver.app/?q=WzAsMTAsWzAsMSwiTSJdLFsxLDAsIkEiXSxbMiwxLCJUTSJdLFszLDAsIlRBIl0sWzQsMSwiVF4yTSJdLFswLDIsIlReMk0iXSxbMiwyLCJUXjJNIl0sWzQsMiwiVF4yTSJdLFsxLDMsIlReMkciXSxbMywzLCJUXjJHIl0sWzEsMCwiXFxwaSIsMl0sWzEsMiwiXFxhbmMiXSxbMywyLCJULlxccGkiLDJdLFszLDQsIlQuXFxhbmMiXSxbMCw1LCIwMCJdLFsyLDYsIlQuMCJdLFs4LDUsIlReMi5zIl0sWzgsNiwiVF4yLnQiLDJdLFs5LDYsIlReMi5zIl0sWzksNywiVF4yLnQiLDJdLFszLDksIiIsMSx7InNob3J0ZW4iOnsic291cmNlIjoxMCwidGFyZ2V0IjoxMH0sInN0eWxlIjp7InRhaWwiOnsibmFtZSI6Imhvb2siLCJzaWRlIjoidG9wIn19fV0sWzEsOCwiIiwxLHsic2hvcnRlbiI6eyJzb3VyY2UiOjEwLCJ0YXJnZXQiOjEwfSwic3R5bGUiOnsidGFpbCI6eyJuYW1lIjoiaG9vayIsInNpZGUiOiJ0b3AifX19XSxbNCw3LCIiLDAseyJsZXZlbCI6Miwic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dXQ==&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\[\begin{tikzcd}
    & A && TA \\
    M && TM && {T^2M} \\
    {T^2M} && {T^2M} && {T^2M} \\
    & {T^2G} && {T^2G}
    \arrow["\pi"', from=1-2, to=2-1]
    \arrow["\anc", from=1-2, to=2-3]
    \arrow["{T.\pi}"', from=1-4, to=2-3]
    \arrow["{T.\anc}", from=1-4, to=2-5]
    \arrow["00", from=2-1, to=3-1]
    \arrow["{T.0}", from=2-3, to=3-3]
    \arrow["{T^2.s}", from=4-2, to=3-1]
    \arrow["{T^2.t}"', from=4-2, to=3-3]
    \arrow["{T^2.s}", from=4-4, to=3-3]
    \arrow["{T^2.t}"', from=4-4, to=3-5]
    \arrow[shorten <=5pt, shorten >=5pt, hook, from=1-4, to=4-4]
    \arrow[shorten <=5pt, shorten >=5pt, hook, from=1-2, to=4-2]
    \arrow[Rightarrow, no head, from=2-5, to=3-5]
\end{tikzcd}\]

==> TikzDrawings/Ch3/Sec9/transverse-coforks.tikz <==
% https://q.uiver.app/?q=WzAsMyxbMCwwLCIyIl0sWzEsMCwiMiJdLFsyLDAsIjEiXSxbMCwxLCJlXi0uMSIsMCx7Im9mZnNldCI6LTF9XSxbMCwxLCIxLmVeLSIsMix7Im9mZnNldCI6MX1dLFsxLDIsIlxcZ2FtbWFeKyIsMl1d
\begin{tikzcd}
    2 & 2 & 1
    \arrow["{e^-.1}", shift left=1, from=1-1, to=1-2]
    \arrow["{1.e^-}"', shift right=1, from=1-1, to=1-2]
    \arrow["{\gamma^+}"', from=1-2, to=1-3]
\end{tikzcd}

==> TikzDrawings/Ch3/Sec9/unique-horn-filler.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMCwwLCJcXGJ1bGxldCJdLFsxLDAsIlxcYnVsbGV0Il0sWzEsMSwiXFxidWxsZXQiXSxbMCwxLCJcXGJ1bGxldCJdLFswLDEsIlQuMCBcXG8gdSJdLFsxLDIsInYiXSxbMCwzLCIwIFxcbyBwIFxcbyB2IiwyXSxbMywyLCIiLDIseyJzdHlsZSI6eyJib2R5Ijp7Im5hbWUiOiJkYXNoZWQifX19XV0=
\[\begin{tikzcd}
    \bullet & \bullet \\
    \bullet & \bullet
    \arrow["{T.0 \o u}", from=1-1, to=1-2]
    \arrow["v", from=1-2, to=2-2]
    \arrow["{0 \o p \o v}"', from=1-1, to=2-1]
    \arrow[dashed, from=2-1, to=2-2]
\end{tikzcd}\]

==> TikzDrawings/Ch3/Sec9/univ-ell.tikz <==
% https://q.uiver.app/?q=WzAsMyxbMCwwLCJDXlxccGFydGlhbCJdLFsxLDAsIkNee1xccGFydGlhbCBcXHggXFxwYXJ0aWFsfSJdLFsyLDAsIkNee1xccGFydGlhbCBcXHggXFxwYXJ0aWFsfSJdLFsxLDIsIkNee2VcXHhcXHBhcnRpYWx9IiwwLHsib2Zmc2V0IjotMn1dLFsxLDIsIkNee1xccGFydGlhbCBcXHggZX0iLDIseyJvZmZzZXQiOjF9XSxbMCwxLCJDXlxcZWxsIl1d
\begin{tikzcd}
    {C^\partial} & {C^{\partial \x \partial}} & {C^{\partial \x \partial}}
    \arrow["{C^{e\x\partial}}", shift left=2, from=1-2, to=1-3]
    \arrow["{C^{\partial \x e}}"', shift right=1, from=1-2, to=1-3]
    \arrow["{C^\ell}", from=1-1, to=1-2]
\end{tikzcd}

==> TikzDrawings/Ch4/LocMaps/flip.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMCwyLCJcXHByb2woVVdXVixBKSJdLFswLDAsIlxccHJvbChVV1dWLEEpIl0sWzEsMiwiXFxwcm9sKFUsQSkgXFx0c3tcXGFuY15VfXtUXlUuXFxwaV57V1d9fSBUXlUuXFxwcm9sKFdXLEEpIFxcdHN7VF5VLlxcYW5jXntXV319e1ReVS5ULlxccGleVn0gVF5VLlReMi5cXHByb2woVixBKSJdLFsxLDAsIlxccHJvbChVLEEpIFxcdHN7XFxhbmNeVX17VF5VLlxccGlee1dXfX0gVF5VLlxccHJvbChXVyxBKSBcXHRze1ReVS5cXGFuY157V1d9fXtUXlUuVC5cXHBpXlZ9IFReVS5UXjIuXFxwcm9sKFYsQSkiXSxbMSwwLCJVXFxib3h0aW1lcyBjXlxcc2lnbWEgXFxib3h0aW1lcyBWIiwxXSxbMCwyLCIiLDIseyJsZXZlbCI6Miwic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFsxLDMsIiIsMix7ImxldmVsIjoyLCJzdHlsZSI6eyJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzMsMiwiaWRcXHggVF5VLlxcc2lnbWEgXFx4IFReVS5jLlxccHJvbChWLEEpIiwxXV0=&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
	{\prol(UWWV,A)} & {\prol(U,A) \ts{\anc^U}{T^U.\pi^{WW}} T^U.\prol(WW,A) \ts{T^U.\anc^{WW}}{T^U.T.\pi^V} T^U.T^2.\prol(V,A)} \\
	\\
	{\prol(UWWV,A)} & {\prol(U,A) \ts{\anc^U}{T^U.\pi^{WW}} T^U.\prol(WW,A) \ts{T^U.\anc^{WW}}{T^U.T.\pi^V} T^U.T^2.\prol(V,A)}
	\arrow["{U\boxtimes c^\sigma \boxtimes V}"{description}, from=1-1, to=3-1]
	\arrow[Rightarrow, no head, from=3-1, to=3-2]
	\arrow[Rightarrow, no head, from=1-1, to=1-2]
	\arrow["{id\x T^U.\sigma \x T^U.c.\prol(V,A)}"{description}, from=1-2, to=3-2]
\end{tikzcd}

==> TikzDrawings/Ch4/LocMaps/lift.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMCwyLCJcXHByb2woVVdXVixBKSJdLFswLDAsIlxccHJvbChVV1YsQSkiXSxbMSwyLCJcXHByb2woVSxBKSBcXHRze1xcYW5jXlV9e1ReVS5cXHBpXntXV319IFReVS5cXHByb2woV1csQSkgXFx0c3tUXlUuXFxhbmNee1dXfX17VF5VLlQuXFxwaV5WfSBUXlUuVF4yLlxccHJvbChWLEEpIl0sWzEsMCwiXFxwcm9sKFUsQSkgXFx0c3tcXGFuY15VfXtUXlUuXFxwaX0gVF5VQSBcXHRze1ReVS5cXGFuY317VF5VLlQuXFxwaV5WfSBUXlUuVC5cXHByb2woVixBKSJdLFsxLDAsIlVcXGJveHRpbWVzIFxcZWxsXlxcc2lnbWEgXFxib3h0aW1lcyBWIiwxXSxbMCwyLCIiLDIseyJsZXZlbCI6Miwic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFsxLDMsIiIsMix7ImxldmVsIjoyLCJzdHlsZSI6eyJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzMsMiwiaWRcXHggVF5VLihcXHhpXFxvIFxccGksXFxsYW1iZGEpIFxceCBUXlUuXFxlbGwuXFxwcm9sKFYsQSkiLDFdXQ==&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
	{\prol(UWV,A)} & {\prol(U,A) \ts{\anc^U}{T^U.\pi} T^UA \ts{T^U.\anc}{T^U.T.\pi^V} T^U.T.\prol(V,A)} \\
	\\
	{\prol(UWWV,A)} & {\prol(U,A) \ts{\anc^U}{T^U.\pi^{WW}} T^U.\prol(WW,A) \ts{T^U.\anc^{WW}}{T^U.T.\pi^V} T^U.T^2.\prol(V,A)}
	\arrow["{U\boxtimes \ell^\sigma \boxtimes V}"{description}, from=1-1, to=3-1]
	\arrow[Rightarrow, no head, from=3-1, to=3-2]
	\arrow[Rightarrow, no head, from=1-1, to=1-2]
	\arrow["{id\x T^U.(\xi\o \pi,\lambda) \x T^U.\ell.\prol(V,A)}"{description}, from=1-2, to=3-2]
\end{tikzcd}

==> TikzDrawings/Ch4/LocMaps/plus.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMCwyLCJcXHByb2woVVdWLEEpIl0sWzAsMCwiXFxwcm9sKFVXXzJWLEEpIl0sWzEsMiwiXFxwcm9sKFUsQSkgXFx0c3tcXGFuY15VfXtUXlUuXFxwaX0gVF5VQSBcXHRze1ReVS5cXGFuY317VF5VLlQuXFxwaV5WfSBUXlUuVC5cXHByb2woVixBKSJdLFsxLDAsIlxccHJvbChVLEEpIFxcdHN7XFxhbmNeVX17VF5VLlxccGl9IChUXlVBXzIpIFxcdHN7VF5VLlxcYW5jXzJ9e1ReVS5UXzIuXFxwaV5WfSBUXlUuVF8yLlxccHJvbChWLEEpIl0sWzEsMCwiVVxcYm94dGltZXMgK15cXHNpZ21hIFxcYm94dGltZXMgViIsMV0sWzAsMiwiIiwyLHsibGV2ZWwiOjIsInN0eWxlIjp7ImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbMSwzLCIiLDIseyJsZXZlbCI6Miwic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFszLDIsImlkXFx4IChUXlUuK19xKSBcXHggVF5VLisuXFxwcm9sKFYsQSkiLDFdXQ==&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
	{\prol(UW_2V,A)} & {\prol(U,A) \ts{\anc^U}{T^U.\pi} (T^UA_2) \ts{T^U.\anc_2}{T^U.T_2.\pi^V} T^U.T_2.\prol(V,A)} \\
	\\
	{\prol(UWV,A)} & {\prol(U,A) \ts{\anc^U}{T^U.\pi} T^UA \ts{T^U.\anc}{T^U.T.\pi^V} T^U.T.\prol(V,A)}
	\arrow["{U\boxtimes +^\sigma \boxtimes V}"{description}, from=1-1, to=3-1]
	\arrow[Rightarrow, no head, from=3-1, to=3-2]
	\arrow[Rightarrow, no head, from=1-1, to=1-2]
	\arrow["{id\x (T^U.+_q) \x T^U.+.\prol(V,A)}"{description}, from=1-2, to=3-2]
\end{tikzcd}

==> TikzDrawings/Ch4/LocMaps/proj.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMCwyLCJcXHByb2woVVYsQSkiXSxbMCwwLCJcXHByb2woVVdWLEEpIl0sWzEsMiwiXFxwcm9sKFUsQSkgXFx0c3tcXGFuY15VfXtpZH0gVF5VTSBcXHRze2lkfXtUXlUuXFxwaV5WfSBUXlUuXFxwcm9sKFYsQSkiXSxbMSwwLCJcXHByb2woVSxBKSBcXHRze1xcYW5jXlV9e1ReVS5cXHBpfSBUXlVBIFxcdHN7VF5VLlxcYW5jfXtUXlUuVC5cXHBpXlZ9IFReVS5ULlxccHJvbChWLEEpIl0sWzEsMCwiVVxcYm94dGltZXMgcF5cXHNpZ21hIFxcYm94dGltZXMgViIsMV0sWzAsMiwiIiwyLHsibGV2ZWwiOjIsInN0eWxlIjp7ImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbMSwzLCIiLDIseyJsZXZlbCI6Miwic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFszLDIsImlkXFx4IFReVS5cXHBpIFxceCBUXlUucC5cXHByb2woVixBKSIsMV1d&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
	{\hat{A}.UWV} & {\prol(U,A) \ts{\anc^U}{T^U.\pi} T^UA \ts{T^U.\anc}{T^U.T.\pi^V} T^U.T.\prol(V,A)} \\
	\\
	{\prol(UV,A)} & {\prol(U,A) \ts{\anc^U}{id} T^UM \ts{id}{T^U.\pi^V} T^U.\prol(V,A)}
	\arrow["{U\boxtimes p^\sigma \boxtimes V}"{description}, from=1-1, to=3-1]
	\arrow[Rightarrow, no head, from=3-1, to=3-2]
	\arrow[Rightarrow, no head, from=1-1, to=1-2]
	\arrow["{id\x T^U.\pi \x T^U.p.\prol(V,A)}"{description}, from=1-2, to=3-2]
\end{tikzcd}

==> TikzDrawings/Ch4/LocMaps/zero.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMCwyLCJcXHByb2woVVdWLEEpIl0sWzAsMCwiXFxwcm9sKFVWLEEpIl0sWzEsMiwiXFxwcm9sKFUsQSkgXFx0c3tcXGFuY15VfXtUXlUuXFxwaX0gVF5VQSBcXHRze1ReVS5cXGFuY317VF5VLlQuXFxwaV5WfSBUXlUuVC5cXHByb2woVixBKSJdLFsxLDAsIlxccHJvbChVLEEpIFxcdHN7XFxhbmNeVX17aWR9IFReVU0gXFx0c3tpZH17VF5VLlxccGleVn0gVF5VLlxccHJvbChWLEEpIl0sWzEsMCwiVVxcYm94dGltZXMgMF5cXHNpZ21hXFxib3h0aW1lcyBWIiwxXSxbMCwyLCIiLDIseyJsZXZlbCI6Miwic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFsxLDMsIiIsMix7ImxldmVsIjoyLCJzdHlsZSI6eyJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzMsMiwiaWRcXHggVF5VLlxceGkgXFx4IFReVS4wLlxccHJvbChWLEEpIiwxXV0=&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
	{\prol(UV,A)} & {\prol(U,A) \ts{\anc^U}{id} T^UM \ts{id}{T^U.\pi^V} T^U.\prol(V,A)} \\
	\\
	{\prol(UWV,A)} & {\prol(U,A) \ts{\anc^U}{T^U.\pi} T^UA \ts{T^U.\anc}{T^U.T.\pi^V} T^U.T.\prol(V,A)}
	\arrow["{U\boxtimes 0^\sigma\boxtimes V}"{description}, from=1-1, to=3-1]
	\arrow[Rightarrow, no head, from=3-1, to=3-2]
	\arrow[Rightarrow, no head, from=1-1, to=1-2]
	\arrow["{id\x T^U.\xi \x T^U.0.\prol(V,A)}"{description}, from=1-2, to=3-2]
\end{tikzcd}

==> TikzDrawings/Ch4/Sec1/cat-fact-maps.tikz <==
% https://q.uiver.app/?q=WzAsMTEsWzAsMSwiMCJdLFsxLDAsIjEiXSxbMiwxLCIyIl0sWzMsMCwiMCJdLFs0LDAsIjEiXSxbMywxLCIwIl0sWzQsMSwiMiJdLFszLDIsIjEiXSxbNCwyLCIyIl0sWzIsMF0sWzIsMl0sWzAsMSwidSIsMV0sWzEsMiwidiIsMV0sWzMsNCwidSJdLFs1LDYsInVcXG8gdiJdLFs3LDgsInYiXSxbOSwzLCJcXGRlbHRhXzAiLDAseyJzaG9ydGVuIjp7InNvdXJjZSI6MjAsInRhcmdldCI6MjB9LCJzdHlsZSI6eyJ0YWlsIjp7Im5hbWUiOiJtYXBzIHRvIn19fV0sWzIsNSwiXFxkZWx0YV8xIiwwLHsic2hvcnRlbiI6eyJzb3VyY2UiOjIwLCJ0YXJnZXQiOjIwfSwic3R5bGUiOnsidGFpbCI6eyJuYW1lIjoibWFwcyB0byJ9fX1dLFsxMCw3LCJcXGRlbHRhXzIiLDAseyJzaG9ydGVuIjp7InNvdXJjZSI6MjAsInRhcmdldCI6MjB9LCJzdHlsZSI6eyJ0YWlsIjp7Im5hbWUiOiJtYXBzIHRvIn19fV1d&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\[\begin{tikzcd}
    & 1 & {} & 0 & 1 \\
    0 && 2 & 0 & 2 \\
    && {} & 1 & 2
    \arrow["u"{description}, from=2-1, to=1-2]
    \arrow["v"{description}, from=1-2, to=2-3]
    \arrow["u", from=1-4, to=1-5]
    \arrow["{u\o v}", from=2-4, to=2-5]
    \arrow["v", from=3-4, to=3-5]
    \arrow["{\delta_0}", shorten <=3pt, shorten >=3pt, maps to, from=1-3, to=1-4]
    \arrow["{\delta_1}", shorten <=3pt, shorten >=3pt, maps to, from=2-3, to=2-4]
    \arrow["{\delta_2}", shorten <=3pt, shorten >=3pt, maps to, from=3-3, to=3-4]
\end{tikzcd}\]

==> TikzDrawings/Ch4/Sec1/delta-degen-0.tikz <==
% https://q.uiver.app/?q=WzAsMyxbMSwwLCJcXGJ1bGxldCJdLFswLDAsIlxcYnVsbGV0Il0sWzEsMSwiXFxidWxsZXQiXSxbMCwyLCIiLDEseyJsZXZlbCI6Miwic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFsxLDAsIiIsMSx7InNob3J0ZW4iOnsic291cmNlIjoyMCwidGFyZ2V0IjoyMH0sInN0eWxlIjp7InRhaWwiOnsibmFtZSI6Im1hcHMgdG8ifX19XV0=
\[\begin{tikzcd}
	\bullet & \bullet \\
	& \bullet
	\arrow[Rightarrow, no head, from=1-2, to=2-2]
	\arrow[shorten <=3pt, shorten >=3pt, maps to, from=1-1, to=1-2]
\end{tikzcd}\]

==> TikzDrawings/Ch4/Sec1/delta-face-1.tikz <==
% https://q.uiver.app/?q=WzAsMyxbMCwwLCIwIl0sWzAsMSwiMSJdLFsxLDAsIm4iXSxbMCwxXSxbMCwyLCJcXGRlbHRhX24iLDAseyJzaG9ydGVuIjp7InNvdXJjZSI6MjAsInRhcmdldCI6MjB9LCJzdHlsZSI6eyJ0YWlsIjp7Im5hbWUiOiJtYXBzIHRvIn19fV1d
\[\begin{tikzcd}
	0 & n \\
	1
	\arrow[from=1-1, to=2-1]
	\arrow["{\delta_n}", shorten <=3pt, shorten >=3pt, maps to, from=1-1, to=1-2]
\end{tikzcd}\]

==> TikzDrawings/Ch4/Sec1/delta-face-2.tikz <==
% https://q.uiver.app/?q=WzAsNSxbMSwxLCIwIl0sWzIsMCwiMSJdLFszLDEsIjEiXSxbMCwxLCIxIl0sWzAsMCwiMCJdLFswLDEsInUiXSxbMCwyLCJ1Il0sWzEsMiwiIiwxLHsibGV2ZWwiOjIsInN0eWxlIjp7ImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbNCwzLCJ1Il0sWzMsMCwiIiwwLHsic2hvcnRlbiI6eyJzb3VyY2UiOjIwLCJ0YXJnZXQiOjIwfSwic3R5bGUiOnsidGFpbCI6eyJuYW1lIjoibWFwcyB0byJ9fX1dXQ==
\[\begin{tikzcd}
	0 && 1 \\
	1 & 0 && 1
	\arrow["u", from=2-2, to=1-3]
	\arrow["u", from=2-2, to=2-4]
	\arrow[Rightarrow, no head, from=1-3, to=2-4]
	\arrow["u", from=1-1, to=2-1]
	\arrow[shorten <=3pt, shorten >=3pt, maps to, from=2-1, to=2-2]
\end{tikzcd}\]

==> TikzDrawings/Ch4/Sec1/int-cat-coh.tikz <==
% https://q.uiver.app/?q=WzAsOCxbMCwwLCJHXFx0c3t0fXtzfSBHIFxcdHN7dH17c30gRyBcXHRze3R9e3N9Il0sWzAsMSwiRyBcXHRze3R9e3N9IEciXSxbMSwwLCJHIFxcdHN7dH17c30gRyJdLFsxLDEsIkciXSxbMiwxLCJHXFx0c3t0fXtzfSBHIl0sWzIsMCwiRyJdLFszLDEsIkciXSxbMywwLCJHXFx0c3t0fXtzfSBHIl0sWzAsMiwiXFxidWxsZXQgXFx4IGlkIl0sWzAsMSwiaWQgXFx4IFxcYnVsbGV0IiwyXSxbMSwzLCJcXGJ1bGxldCIsMl0sWzIsMywiXFxidWxsZXQiXSxbNSw2LCIiLDAseyJsZXZlbCI6Miwic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFs1LDcsIihlIFxcbyBzLEcpIl0sWzUsNCwiKEcsIGVcXG8gdCkiLDJdLFs3LDYsIlxcYnVsbGV0IiwxXSxbNCw2LCJcXGJ1bGxldCIsMV1d
\[\begin{tikzcd}
	{G\ts{t}{s} G \ts{t}{s} G \ts{t}{s}} & {G \ts{t}{s} G} & G & {G\ts{t}{s} G} \\
	{G \ts{t}{s} G} & G & {G\ts{t}{s} G} & G
	\arrow["{\bullet \x id}", from=1-1, to=1-2]
	\arrow["{id \x \bullet}"', from=1-1, to=2-1]
	\arrow["\bullet"', from=2-1, to=2-2]
	\arrow["\bullet", from=1-2, to=2-2]
	\arrow[Rightarrow, no head, from=1-3, to=2-4]
	\arrow["{(e \o s,G)}", from=1-3, to=1-4]
	\arrow["{(G, e\o t)}"', from=1-3, to=2-3]
	\arrow["\bullet"{description}, from=1-4, to=2-4]
	\arrow["\bullet"{description}, from=2-3, to=2-4]
\end{tikzcd}\]

==> TikzDrawings/Ch4/Sec2/act-mor-oplax.tikz <==
% https://q.uiver.app/?q=WzAsOCxbMCwwLCJcXG0gXFx4IFxcQyJdLFsxLDAsIlxcbSBcXHggXFxEIl0sWzAsMSwiXFxDIl0sWzEsMSwiXFxEIl0sWzIsMCwiXFxDIl0sWzIsMSwiW1xcbSxcXENdIl0sWzMsMCwiXFxEIl0sWzMsMSwiW1xcbSxcXERdIl0sWzAsMSwiXFxtIFxceCBGIl0sWzAsMiwiXFxwcm9wdG9fQyIsMl0sWzEsMywiXFxwcm9wdG9fRCJdLFsyLDMsIkYiLDJdLFs0LDUsIlxcbGFtYmRhXkMiLDJdLFs0LDYsIkYiXSxbNiw3LCJcXGxhbWJkYV5EIl0sWzUsNywiRl8qIiwyXSxbMiwxLCJcXGFscGhhIiwxLHsic2hvcnRlbiI6eyJzb3VyY2UiOjEwLCJ0YXJnZXQiOjEwfSwibGV2ZWwiOjJ9XSxbNSw2LCJcXGJldGEiLDEseyJzaG9ydGVuIjp7InNvdXJjZSI6MTAsInRhcmdldCI6MTB9LCJsZXZlbCI6Mn1dXQ==&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\[\begin{tikzcd}
	{\m \x \C} & {\m \x \D} & \C & \D \\
	\C & \D & {[\m,\C]} & {[\m,\D]}
	\arrow["{\m \x F}", from=1-1, to=1-2]
	\arrow["{\propto_C}"', from=1-1, to=2-1]
	\arrow["{\propto_D}", from=1-2, to=2-2]
	\arrow["F"', from=2-1, to=2-2]
	\arrow["{\lambda^C}"', from=1-3, to=2-3]
	\arrow["F", from=1-3, to=1-4]
	\arrow["{\lambda^D}", from=1-4, to=2-4]
	\arrow["{F_*}"', from=2-3, to=2-4]
	\arrow["\alpha"{description}, shorten <=2pt, shorten >=2pt, Rightarrow, from=2-1, to=1-2]
	\arrow["\beta"{description}, shorten <=2pt, shorten >=2pt, Rightarrow, from=2-3, to=1-4]
\end{tikzcd}\]

==> TikzDrawings/Ch4/Sec2/act-mor-uncurry.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMCwwLCJGLlxccHJvcHRvKC0sQykiXSxbMSwwLCJGLlxccHJvcHRvKC0sRCkiXSxbMCwxLCJcXHByb3B0bygtLEYuQykiXSxbMSwxLCJcXHByb3B0bygtLEQpIl0sWzAsMSwiRi5cXGFscGhhKC0sZikiXSxbMCwyLCJcXGFscGhhLigtLEMpIiwyXSxbMSwzLCJcXGFscGhhLigtLEQpIl0sWzIsMywiXFxhbHBoYS4oLSwgRi5mKSIsMl1d
\[\begin{tikzcd}
    {F.\propto(-,C)} & {F.\propto(-,D)} \\
    {\propto(-,F.C)} & {\propto(-,D)}
    \arrow["{F.\alpha(-,f)}", from=1-1, to=1-2]
    \arrow["{\alpha.(-,C)}"', from=1-1, to=2-1]
    \arrow["{\alpha.(-,D)}", from=1-2, to=2-2]
    \arrow["{\alpha.(-, F.f)}"', from=2-1, to=2-2]
\end{tikzcd}\]

==> TikzDrawings/Ch4/Sec2/coact-mor-oplax.tikz <==
% https://q.uiver.app/?q=WzAsOCxbMCwwLCJGXyouXFxsYW1iZGEuQyJdLFsxLDAsIkZfKi5cXGxhbWJkYS5EIl0sWzAsMSwiXFxsYW1iZGEnLkYuQyJdLFsxLDEsIlxcbGFtYmRhJy5GLkQiXSxbMiwwLCJcXEMiXSxbMywwLCJcXEQiXSxbMiwxLCJbXFxtLFxcQ10iXSxbMywxLCJbXFxtLFxcRF0iXSxbMCwxLCJGXyouXFxsYW1iZGEuZiJdLFswLDIsIlxcYmV0YS5DIl0sWzEsMywiXFxiZXRhLkQiXSxbMiwzLCJcXGxhbWJkYScuRi5mIiwyXSxbNCw1LCJGIl0sWzQsNiwiXFxsYW1iZGEiLDJdLFs1LDcsIlxcbGFtYmRhIl0sWzYsNywiRl8qIiwyXSxbNiw1LCJcXGJldGEiLDEseyJzaG9ydGVuIjp7InNvdXJjZSI6MTAsInRhcmdldCI6MTB9LCJsZXZlbCI6Mn1dXQ==
\[\begin{tikzcd}
	{F_*.\lambda.C} & {F_*.\lambda.D} & \C & \D \\
	{\lambda'.F.C} & {\lambda'.F.D} & {[\m,\C]} & {[\m,\D]}
	\arrow["{F_*.\lambda.f}", from=1-1, to=1-2]
	\arrow["{\beta.C}", from=1-1, to=2-1]
	\arrow["{\beta.D}", from=1-2, to=2-2]
	\arrow["{\lambda'.F.f}"', from=2-1, to=2-2]
	\arrow["F", from=1-3, to=1-4]
	\arrow["\lambda"', from=1-3, to=2-3]
	\arrow["\lambda", from=1-4, to=2-4]
	\arrow["{F_*}"', from=2-3, to=2-4]
	\arrow["\beta"{description}, shorten <=3pt, shorten >=3pt, Rightarrow, from=2-3, to=1-4]
\end{tikzcd}\]

==> TikzDrawings/Ch4/Sec2/cyl-pair.tikz <==
\[
    % https://q.uiver.app/?q=WzAsNCxbMCwwLCJcXGMgXFx4IFxcQyJdLFswLDIsIlxcYyBcXHggXFxEIl0sWzIsMCwiXFxjIFxceCBcXEQiXSxbMiwyLCJcXEQiXSxbMCwxLCJcXGMgXFx4IEYiLDFdLFswLDIsIlxcYyBcXHggRiIsMCx7ImN1cnZlIjotM31dLFswLDIsIlxcYyBcXHggRyIsMix7ImN1cnZlIjozfV0sWzEsMywiRiIsMCx7ImN1cnZlIjotM31dLFsxLDMsIkciLDIseyJjdXJ2ZSI6M31dLFsyLDMsIkYiLDFdLFs1LDYsIlxcYyBcXHggXFxnYW1tYSIsMSx7InNob3J0ZW4iOnsic291cmNlIjoyMCwidGFyZ2V0IjoyMH19XSxbNyw4LCJcXGdhbW1hIiwxLHsic2hvcnRlbiI6eyJzb3VyY2UiOjIwLCJ0YXJnZXQiOjIwfX1dXQ==
    \begin{tikzcd}
        {\m \x \C} && {\m \x \D} \\
        \\
        {\m \x \D} && \D
        \arrow["{\m \x F}"{description}, from=1-1, to=3-1]
        \arrow[""{name=0, anchor=center, inner sep=0}, "{\m \x F}", curve={height=-18pt}, from=1-1, to=1-3]
        \arrow[""{name=1, anchor=center, inner sep=0}, "{\m \x G}"', curve={height=18pt}, from=1-1, to=1-3]
        \arrow[""{name=2, anchor=center, inner sep=0}, "F", curve={height=-18pt}, from=3-1, to=3-3]
        \arrow[""{name=3, anchor=center, inner sep=0}, "G"', curve={height=18pt}, from=3-1, to=3-3]
        \arrow["F"{description}, from=1-3, to=3-3]
        \arrow["{\m \x \gamma}"{description}, shorten <=5pt, shorten >=5pt, Rightarrow, from=0, to=1]
        \arrow["\gamma"{description}, shorten <=5pt, shorten >=5pt, Rightarrow, from=2, to=3]
    \end{tikzcd}
    \hspace{0.25cm}
    % https://q.uiver.app/?q=WzAsNSxbMCwwLCJbXFxjLCBcXENdIl0sWzAsMiwiXFxEIl0sWzIsMCwiW1xcYyxcXERdIl0sWzIsMiwiXFxEIl0sWzQsMF0sWzEsMCwiXFxsYW1iZGEiLDFdLFswLDIsIkZfKiIsMCx7ImN1cnZlIjotM31dLFswLDIsIkdfKiIsMix7ImN1cnZlIjozfV0sWzEsMywiRiIsMCx7ImN1cnZlIjotM31dLFsxLDMsIkciLDIseyJjdXJ2ZSI6M31dLFszLDIsIlxcbGFtYmRhJyIsMV0sWzYsNywiXFxnYW1tYV8qIiwxLHsic2hvcnRlbiI6eyJzb3VyY2UiOjIwLCJ0YXJnZXQiOjIwfX1dLFs4LDksIlxcZ2FtbWEiLDEseyJzaG9ydGVuIjp7InNvdXJjZSI6MjAsInRhcmdldCI6MjB9fV1d
    \begin{tikzcd}
        {[\m, \C]} && {[\m,\D]} && {} \\
        \\
        \D && \D
        \arrow["\lambda"{description}, from=3-1, to=1-1]
        \arrow[""{name=0, anchor=center, inner sep=0}, "{F_*}", curve={height=-18pt}, from=1-1, to=1-3]
        \arrow[""{name=1, anchor=center, inner sep=0}, "{G_*}"', curve={height=18pt}, from=1-1, to=1-3]
        \arrow[""{name=2, anchor=center, inner sep=0}, "F", curve={height=-18pt}, from=3-1, to=3-3]
        \arrow[""{name=3, anchor=center, inner sep=0}, "G"', curve={height=18pt}, from=3-1, to=3-3]
        \arrow["{\lambda'}"{description}, from=3-3, to=1-3]
        \arrow["{\gamma_*}"{description}, shorten <=5pt, shorten >=5pt, Rightarrow, from=0, to=1]
        \arrow["\gamma"{description}, shorten <=5pt, shorten >=5pt, Rightarrow, from=2, to=3]
    \end{tikzcd}
\]

==> TikzDrawings/Ch4/Sec2/mor-coh.tikz <==
% https://q.uiver.app/?q=WzAsOCxbMiwwLCJGLlxccHJvcHRvKE0sQykiXSxbMywwLCJGLlxccHJvcHRvKE4sRCkiXSxbMiwxLCJcXHByb3B0byhNLEYuQykiXSxbMywxLCJcXGFscGhhKE4sRCkiXSxbMCwwLCJcXG0gXFx4IFxcQyJdLFsxLDAsIlxcbSBcXHggXFxEIl0sWzAsMSwiXFxDIl0sWzEsMSwiXFxEIl0sWzAsMSwiRi5cXGFscGhhKG0sZikiXSxbMCwyLCJcXGFscGhhLihNLEMpIiwyXSxbMSwzLCJcXGFscGhhLihOLEQpIl0sWzIsMywiXFxhbHBoYS4obSwgRi5mKSIsMl0sWzQsNSwiXFxtIFxceCBGIl0sWzUsNywiXFxwcm9wdG9fRCJdLFs0LDYsIlxccHJvcHRvX0MiLDJdLFs2LDcsIkYiLDJdLFs1LDYsIlxcYWxwaGEiLDEseyJzaG9ydGVuIjp7InNvdXJjZSI6MTAsInRhcmdldCI6MTB9LCJsZXZlbCI6Mn1dLFsxMyw5LCJcXGNvbmciLDEseyJzaG9ydGVuIjp7InNvdXJjZSI6MjAsInRhcmdldCI6MjB9LCJzdHlsZSI6eyJib2R5Ijp7Im5hbWUiOiJub25lIn0sImhlYWQiOnsibmFtZSI6Im5vbmUifX19XV0=
\[\begin{tikzcd}
	{\m \x \C} & {\m \x \D} & {F.\propto(M,C)} & {F.\propto(N,D)} \\
	\C & \D & {\propto(M,F.C)} & {\alpha(N,D)}
	\arrow["{F.\alpha(m,f)}", from=1-3, to=1-4]
	\arrow[""{name=0, anchor=center, inner sep=0}, "{\alpha.(M,C)}"', from=1-3, to=2-3]
	\arrow["{\alpha.(N,D)}", from=1-4, to=2-4]
	\arrow["{\alpha.(m, F.f)}"', from=2-3, to=2-4]
	\arrow["{\m \x F}", from=1-1, to=1-2]
	\arrow[""{name=1, anchor=center, inner sep=0}, "{\propto_D}", from=1-2, to=2-2]
	\arrow["{\propto_C}"', from=1-1, to=2-1]
	\arrow["F"', from=2-1, to=2-2]
	\arrow["\alpha"{description}, shorten <=3pt, shorten >=3pt, Rightarrow, from=1-2, to=2-1]
	\arrow["\cong"{description}, Rightarrow, draw=none, from=1, to=0]
\end{tikzcd}\]

==> TikzDrawings/Ch4/Sec3/anc-cat-morphism.tikz <==
% https://q.uiver.app/?q=WzAsMTIsWzAsMCwiTSJdLFsxLDAsIlxccHJvbChVLEEpIl0sWzIsMCwiVF5VTSJdLFswLDEsIk0iXSxbMiwxLCJUXlZNIl0sWzEsMSwiXFxwcm9sKFYsQSkiXSxbMywwLCJNIl0sWzMsMSwiTSJdLFs0LDAsIlxccHJvbChYLEEpIl0sWzQsMSwiXFxwcm9sKFksQSkiXSxbNSwwLCJUXlhNIl0sWzUsMSwiVF5ZTSJdLFsxLDAsIlxccGleVSIsMl0sWzEsMiwiXFxhbmNeVSJdLFswLDMsIiIsMSx7ImxldmVsIjoyLCJzdHlsZSI6eyJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzUsMywiXFxwaV5WIl0sWzUsNCwiXFxhbmNeViIsMl0sWzIsNCwiXFx0aGV0YS5NIl0sWzEsNSwiZiIsMV0sWzYsNywiIiwwLHsibGV2ZWwiOjIsInN0eWxlIjp7ImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbOCw2LCJcXHBpXlgiLDJdLFs5LDcsIlxccGleWSJdLFs4LDEwLCJcXGFuY15YIl0sWzksMTEsIlxcYW5jXlkiLDJdLFs4LDksImciLDFdLFsxMCwxMSwiXFxwaGkuTSJdXQ==
\begin{tikzcd}
	M & {\prol(U,A)} & {T^UM} & M & {\prol(X,A)} & {T^XM} \\
	M & {\prol(V,A)} & {T^VM} & M & {\prol(Y,A)} & {T^YM}
	\arrow["{\pi^U}"', from=1-2, to=1-1]
	\arrow["{\anc^U}", from=1-2, to=1-3]
	\arrow[Rightarrow, no head, from=1-1, to=2-1]
	\arrow["{\pi^V}", from=2-2, to=2-1]
	\arrow["{\anc^V}"', from=2-2, to=2-3]
	\arrow["{\theta.M}", from=1-3, to=2-3]
	\arrow["f"{description}, from=1-2, to=2-2]
	\arrow[Rightarrow, no head, from=1-4, to=2-4]
	\arrow["{\pi^X}"', from=1-5, to=1-4]
	\arrow["{\pi^Y}", from=2-5, to=2-4]
	\arrow["{\anc^X}", from=1-5, to=1-6]
	\arrow["{\anc^Y}"', from=2-5, to=2-6]
	\arrow["g"{description}, from=1-5, to=2-5]
	\arrow["{\phi.M}", from=1-6, to=2-6]
\end{tikzcd}

==> TikzDrawings/Ch4/Sec3/anc-mor-induce-span.tikz <==
% https://q.uiver.app/?q===&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\[\begin{tikzcd}
    & {\prol(W, A)} \\
    M && TM \\
    N && TN \\
    & {\prol(W,B)}
    \arrow["m", from=2-1, to=3-1]
    \arrow["{T.m}", from=2-3, to=3-3]
    \arrow["{\pi^A}", from=1-2, to=2-1]
    \arrow["{\anc^B}"', from=1-2, to=2-3]
    \arrow["{\pi^B}"', from=4-2, to=3-1]
    \arrow["{\anc^B}", from=4-2, to=3-3]
    \arrow["f"{description}, shorten <=5pt, shorten >=5pt, from=1-2, to=4-2]
\end{tikzcd}\]

==> TikzDrawings/Ch4/Sec3/anc-mor.tikz <==
% https://q.uiver.app/?q=WzAsOCxbMCwxLCJBIl0sWzEsMSwiQiJdLFswLDAsIlRBIl0sWzEsMCwiVEIiXSxbMiwxLCJUTSJdLFsyLDAsIkEiXSxbMywwLCJCIl0sWzMsMSwiVE4iXSxbMCwyLCJcXGxhbWJkYV5BIl0sWzEsMywiXFxsYW1iZGFeQiIsMl0sWzIsMywiVC5mIl0sWzAsMSwiZiJdLFs1LDQsIlxcYW5jIiwyXSxbNSw2LCJmIl0sWzYsNywiXFxhbmMnIl0sWzQsNywiVC5tIiwyXV0=
\[\begin{tikzcd}
	TA & TB & A & B \\
	A & B & TM & TN
	\arrow["{\lambda^A}", from=2-1, to=1-1]
	\arrow["{\lambda^B}"', from=2-2, to=1-2]
	\arrow["{T.f}", from=1-1, to=1-2]
	\arrow["f", from=2-1, to=2-2]
	\arrow["\anc"', from=1-3, to=2-3]
	\arrow["f", from=1-3, to=1-4]
	\arrow["{\anc'}", from=1-4, to=2-4]
	\arrow["{T.m}"', from=2-3, to=2-4]
\end{tikzcd}\]

==> TikzDrawings/Ch4/Sec3/anc-n-bundle.tikz <==
% https://q.uiver.app/?q=WzAsMyxbMSwwLCJBX24iXSxbMCwxLCJNIl0sWzIsMSwiVF9uTSJdLFswLDEsIlxccGkgXFxvIFxccGlfaSJdLFswLDIsIlxcYW5jX24iLDIseyJsYWJlbF9wb3NpdGlvbiI6NjB9XV0=
\begin{tikzcd}
    & {A_n} \\
    M && {T_nM}
    \arrow["{\pi \o \pi_i}", from=1-2, to=2-1]
    \arrow["{\anc_n}"'{pos=0.6}, from=1-2, to=2-3]
\end{tikzcd}

==> TikzDrawings/Ch4/Sec3/dbl-comp.tikz <==
% https://q.uiver.app/?q=WzAsOCxbMCwwLCJNIl0sWzAsMSwiTSJdLFsyLDAsIlReVS5NIl0sWzIsMSwiVF57VSd9Lk0iXSxbMywwLCJNIl0sWzMsMSwiTSJdLFs1LDAsIlReVk0iXSxbNSwxLCJUXntWJ31NIl0sWzAsMiwiXFxwcm9sKFUsQSkiXSxbMCwxLCIiLDAseyJsZXZlbCI6Miwic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFsyLDMsImYuTSJdLFsxLDMsIlxccHJvbChVJyxBKSIsMl0sWzAsMywiXFxhbHBoYSIsMSx7InN0eWxlIjp7ImJvZHkiOnsibmFtZSI6Im5vbmUifSwiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFs0LDYsIlxccHJvbChWLEEpIl0sWzQsNSwiIiwxLHsibGV2ZWwiOjIsInN0eWxlIjp7ImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbNSw3LCJcXHByb2woVicsQSkiLDJdLFs2LDcsImcuTSJdLFs0LDcsIlxcYmV0YSIsMSx7InN0eWxlIjp7ImJvZHkiOnsibmFtZSI6Im5vbmUifX19XSxbMTAsMTQsIlxcb3giLDEseyJsYWJlbF9wb3NpdGlvbiI6NjAsInNob3J0ZW4iOnsic291cmNlIjoyMCwidGFyZ2V0IjoyMH0sInN0eWxlIjp7ImJvZHkiOnsibmFtZSI6Im5vbmUifSwiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dXQ==
\[\begin{tikzcd}
	M && {T^U.M} & M && {T^VM} \\
	M && {T^{U'}.M} & M && {T^{V'}M}
	\arrow["{\prol(U,A)}", from=1-1, to=1-3]
	\arrow[Rightarrow, no head, from=1-1, to=2-1]
	\arrow[""{name=0, anchor=center, inner sep=0}, "{f.M}", from=1-3, to=2-3]
	\arrow["{\prol(U',A)}"', from=2-1, to=2-3]
	\arrow["\alpha"{description}, draw=none, from=1-1, to=2-3]
	\arrow["{\prol(V,A)}", from=1-4, to=1-6]
	\arrow[""{name=1, anchor=center, inner sep=0}, Rightarrow, no head, from=1-4, to=2-4]
	\arrow["{\prol(V',A)}"', from=2-4, to=2-6]
	\arrow["{g.M}", from=1-6, to=2-6]
	\arrow["\beta"{description}, no body, from=1-4, to=2-6]
	\arrow["\ox"{description, pos=0.6}, Rightarrow, draw=none, from=0, to=1]
\end{tikzcd}\]

==> TikzDrawings/Ch4/Sec3/functor-cor.tikz <==
% https://q.uiver.app/?q=WzAsOCxbMCwwLCJNIl0sWzIsMCwiVF5RTSJdLFswLDEsIk0iXSxbMiwxLCJUXntRJ31NIl0sWzEsMF0sWzEsMV0sWzMsMCwiXFxwcm9sKFEsVSkiXSxbMywxLCJcXHByb2woUSxVKSJdLFswLDEsIlxccHJvbChRLFUpIl0sWzIsMywiXFxwcm9sKFEsVSkiLDJdLFswLDIsIiIsMCx7ImxldmVsIjoyLCJzdHlsZSI6eyJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzEsMywiVF5mLk0iXSxbNCw1LCJmJyIsMSx7InN0eWxlIjp7ImJvZHkiOnsibmFtZSI6Im5vbmUifSwiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFs2LDcsImYnIiwyXSxbMTEsMTMsIiIsMCx7InNob3J0ZW4iOnsic291cmNlIjo0MCwidGFyZ2V0Ijo0MH0sImxldmVsIjoxLCJzdHlsZSI6eyJ0YWlsIjp7Im5hbWUiOiJtYXBzIHRvIn19fV1d&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\[\begin{tikzcd}
	M & {} & {T^QM} & {\prol(Q,U)} \\
	M & {} & {T^{Q'}M} & {\prol(Q,U)}
	\arrow["{\prol(Q,U)}", from=1-1, to=1-3]
	\arrow["{\prol(Q,U)}"', from=2-1, to=2-3]
	\arrow[Rightarrow, no head, from=1-1, to=2-1]
	\arrow[""{name=0, anchor=center, inner sep=0}, "{T^f.M}", from=1-3, to=2-3]
	\arrow["{f'}"{description}, draw=none, from=1-2, to=2-2]
	\arrow[""{name=1, anchor=center, inner sep=0}, "{f'}"', from=1-4, to=2-4]
	\arrow[shorten <=16pt, shorten >=16pt, maps to, from=0, to=1]
\end{tikzcd}\]

==> TikzDrawings/Ch4/Sec3/horizontal-comp-is-tensor.tikz <==
% https://q.uiver.app/?q=WzAsNixbMCwwLCJNIl0sWzAsMSwiTSJdLFsyLDAsIlReVS5NIl0sWzIsMSwiVF57VSd9Lk0iXSxbNCwwLCJUXntVVn1NIl0sWzQsMSwiVF57VVYnfU0iXSxbMCwyLCJcXHByb2woVSxBKSJdLFswLDEsIiIsMCx7ImxldmVsIjoyLCJzdHlsZSI6eyJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzIsMywiZi5NIl0sWzEsMywiXFxwcm9sKFUnLEEpIiwyXSxbMCwzLCJcXGFscGhhIiwxLHsic3R5bGUiOnsiYm9keSI6eyJuYW1lIjoibm9uZSJ9LCJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzQsNSwiZi5nLk0iXSxbMiw0LCJUXlUuXFxwcm9sKFYsQSkiXSxbMyw1LCJUXntVJ30uXFxwcm9sKFYnLEEpIiwyXSxbMiw1LCJmLlxcYmV0YSIsMSx7InN0eWxlIjp7ImJvZHkiOnsibmFtZSI6Im5vbmUifSwiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dXQ==
\[\begin{tikzcd}
	M && {T^U.M} && {T^{UV}M} \\
	M && {T^{U'}.M} && {T^{UV'}M}
	\arrow["{\prol(U,A)}", from=1-1, to=1-3]
	\arrow[Rightarrow, no head, from=1-1, to=2-1]
	\arrow["{f.M}", from=1-3, to=2-3]
	\arrow["{\prol(U',A)}"', from=2-1, to=2-3]
	\arrow["\alpha"{description}, draw=none, from=1-1, to=2-3]
	\arrow["{f.g.M}", from=1-5, to=2-5]
	\arrow["{T^U.\prol(V,A)}", from=1-3, to=1-5]
	\arrow["{T^{U'}.\prol(V',A)}"', from=2-3, to=2-5]
	\arrow["{f.\beta}"{description}, draw=none, from=1-3, to=2-5]
\end{tikzcd}\]

==> TikzDrawings/Ch4/Sec3/id-span.tikz <==
% https://q.uiver.app/?q=WzAsMyxbMSwwLCJNIl0sWzAsMSwiTSJdLFsyLDEsIlxcYnVsbGV0Il0sWzAsMSwiIiwwLHsibGV2ZWwiOjIsInN0eWxlIjp7ImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbMCwyLCIiLDIseyJsZXZlbCI6Miwic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dXQ==&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
	& M \\
	M && M
	\arrow[Rightarrow, no head, from=1-2, to=2-1]
	\arrow[Rightarrow, no head, from=1-2, to=2-3]
\end{tikzcd}

==> TikzDrawings/Ch4/Sec3/monoidal-unit.tikz <==
% https://q.uiver.app/?q=WzAsNixbMCwwLCJNIl0sWzAsMSwiTSJdLFsyLDAsIk0iXSxbMiwxLCJNIl0sWzEsMF0sWzEsMV0sWzAsMiwiXFxwcm9sKEEsXFxOKSJdLFsxLDMsIlxccHJvbChBLFxcTikiLDJdLFswLDEsIiIsMix7ImxldmVsIjoyLCJzdHlsZSI6eyJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzIsMywiIiwwLHsibGV2ZWwiOjIsInN0eWxlIjp7ImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbNCw1LCJcXHByb2woQSxpZCkiLDEseyJzdHlsZSI6eyJib2R5Ijp7Im5hbWUiOiJub25lIn0sImhlYWQiOnsibmFtZSI6Im5vbmUifX19XV0=&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\[\begin{tikzcd}
    M & {} & M \\
    M & {} & M
    \arrow["{\prol(\N,A)}", from=1-1, to=1-3]
    \arrow["{\prol(\N,A)}"', from=2-1, to=2-3]
    \arrow[Rightarrow, no head, from=1-1, to=2-1]
    \arrow[Rightarrow, no head, from=1-3, to=2-3]
    \arrow["{\prol(A,id)}"{description}, draw=none, from=1-2, to=2-2]
\end{tikzcd}\]

==> TikzDrawings/Ch4/Sec3/one-cell-phi.tikz <==
% https://q.uiver.app/?q=WzAsMTIsWzAsMSwiTSJdLFsyLDEsIlReVk0iXSxbMCwyLCJOIl0sWzIsMiwiVF5WTiJdLFsxLDFdLFsxLDJdLFswLDAsIk0iXSxbMiwwLCJUXlZNIl0sWzAsMywiTiJdLFsyLDMsIlReVk4iXSxbMSwwXSxbMSwzXSxbMSwzLCJUXlYubSJdLFswLDIsIm0iLDJdLFswLDEsIlxccHJvbChWLEEpIiwxXSxbMiwzLCJcXHByb2woVixCKSIsMV0sWzQsNSwiXFxwcm9sKFYsZikiLDEseyJzdHlsZSI6eyJib2R5Ijp7Im5hbWUiOiJub25lIn0sImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbNiwwLCIiLDAseyJsZXZlbCI6Miwic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFs3LDEsIiIsMCx7ImxldmVsIjoyLCJzdHlsZSI6eyJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzYsNywiXFxwcm9sKFYsQSkiLDFdLFs4LDksIlxccHJvbChYLEIpIiwxXSxbMiw4LCIiLDEseyJsZXZlbCI6Miwic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFszLDksImcuTiJdLFs1LDExLCJcXHBoaSIsMSx7InN0eWxlIjp7ImJvZHkiOnsibmFtZSI6Im5vbmUifSwiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFsxMCw0LCJpZCIsMSx7InN0eWxlIjp7ImJvZHkiOnsibmFtZSI6Im5vbmUifSwiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dXQ==&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\[\begin{tikzcd}
    M & {} & {T^VM} \\
    M & {} & {T^VM} \\
    N & {} & {T^VN} \\
    N & {} & {T^VN}
    \arrow["{T^V.m}", from=2-3, to=3-3]
    \arrow["m"', from=2-1, to=3-1]
    \arrow["{\prol(V,A)}"{description}, from=2-1, to=2-3]
    \arrow["{\prol(V,B)}"{description}, from=3-1, to=3-3]
    \arrow["{\prol(V,f)}"{description}, draw=none, from=2-2, to=3-2]
    \arrow[Rightarrow, no head, from=1-1, to=2-1]
    \arrow[Rightarrow, no head, from=1-3, to=2-3]
    \arrow["{\prol(V,A)}"{description}, from=1-1, to=1-3]
    \arrow["{\prol(X,B)}"{description}, from=4-1, to=4-3]
    \arrow[Rightarrow, no head, from=3-1, to=4-1]
    \arrow["{g.N}", from=3-3, to=4-3]
    \arrow["\phi"{description}, draw=none, from=3-2, to=4-2]
    \arrow["id"{description}, draw=none, from=1-2, to=2-2]
\end{tikzcd}\]


==> TikzDrawings/Ch4/Sec3/one-cell-theta.tikz <==
% https://q.uiver.app/?q=WzAsMTIsWzAsMSwiTSJdLFsyLDEsIlReVk0iXSxbMCwyLCJOIl0sWzIsMiwiVF5WTiJdLFsxLDFdLFsxLDJdLFswLDAsIk0iXSxbMiwwLCJUXlVNIl0sWzAsMywiTiJdLFsyLDMsIlReVk4iXSxbMSwwXSxbMSwzXSxbMSwzLCJUXlYubSJdLFswLDIsIm0iLDJdLFswLDEsIlxccHJvbChWLEEpIiwxXSxbMiwzLCJcXHByb2woVixCKSIsMV0sWzQsNSwiXFxwcm9sKFYsZikiLDEseyJzdHlsZSI6eyJib2R5Ijp7Im5hbWUiOiJub25lIn0sImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbNiwwLCIiLDAseyJsZXZlbCI6Miwic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFs3LDEsImguTSJdLFs2LDcsIlxccHJvbChVLEEpIiwxXSxbOCw5LCJcXHByb2woVixCKSIsMV0sWzIsOCwiIiwxLHsibGV2ZWwiOjIsInN0eWxlIjp7ImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbMyw5LCIiLDAseyJsZXZlbCI6Miwic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFs1LDExLCJpZCIsMSx7InN0eWxlIjp7ImJvZHkiOnsibmFtZSI6Im5vbmUifSwiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFsxMCw0LCJcXHRoZXRhIiwxLHsic3R5bGUiOnsiYm9keSI6eyJuYW1lIjoibm9uZSJ9LCJoZWFkIjp7Im5hbWUiOiJub25lIn19fV1d&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\[\begin{tikzcd}
    M & {} & {T^UM} \\
    M & {} & {T^VM} \\
    N & {} & {T^VN} \\
    N & {} & {T^VN}
    \arrow["{T^V.m}", from=2-3, to=3-3]
    \arrow["m"', from=2-1, to=3-1]
    \arrow["{\prol(V,A)}"{description}, from=2-1, to=2-3]
    \arrow["{\prol(V,B)}"{description}, from=3-1, to=3-3]
    \arrow["{\prol(V,f)}"{description}, draw=none, from=2-2, to=3-2]
    \arrow[Rightarrow, no head, from=1-1, to=2-1]
    \arrow["{h.M}", from=1-3, to=2-3]
    \arrow["{\prol(U,A)}"{description}, from=1-1, to=1-3]
    \arrow["{\prol(V,B)}"{description}, from=4-1, to=4-3]
    \arrow[Rightarrow, no head, from=3-1, to=4-1]
    \arrow[Rightarrow, no head, from=3-3, to=4-3]
    \arrow["id"{description}, draw=none, from=3-2, to=4-2]
    \arrow["\theta"{description}, draw=none, from=1-2, to=2-2]
\end{tikzcd}\]


==> TikzDrawings/Ch4/Sec3/span-comp.tikz <==
% https://q.uiver.app/?q=WzAsNixbMCwyLCJNIl0sWzEsMSwiXFxwcm9sKFUsQSkiXSxbMiwyLCJUXlVNIl0sWzMsMSwiVF5VLlxccHJvbChWLCBBKSJdLFs0LDIsIlReVS5UXlZNIl0sWzIsMCwiXFxwcm9sKFVWLCBBKSJdLFszLDIsIlReVS5cXHBpXlYiLDJdLFsxLDIsIlxcYW5jXlUiXSxbMSwwLCJcXHBpXlUiXSxbMyw0LCJUXlUuXFxhbmNeViIsMl0sWzUsMV0sWzUsM10sWzUsMCwiXFxwaV57VVZ9IiwyLHsiY3VydmUiOjR9XSxbNSw0LCJcXGFuY157VVZ9IiwwLHsiY3VydmUiOi00fV0sWzUsMiwiIiwwLHsic3R5bGUiOnsibmFtZSI6ImNvcm5lciJ9fV1d&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}[column sep = small]
	&& {\prol(UV, A)} \\
	& {\prol(U,A)} && {T^U.\prol(V, A)} \\
	M && {T^UM} && {T^U.T^VM}
	\arrow["{T^U.\pi^V}"', from=2-4, to=3-3]
	\arrow["{\anc^U}", from=2-2, to=3-3]
	\arrow["{\pi^U}", from=2-2, to=3-1]
	\arrow["{T^U.\anc^V}"', from=2-4, to=3-5]
	\arrow[from=1-3, to=2-2]
	\arrow[from=1-3, to=2-4]
	\arrow["{\pi^{UV}}"', curve={height=30pt}, from=1-3, to=3-1]
	\arrow["{\anc^{UV}}", curve={height=-30pt}, from=1-3, to=3-5]
	\arrow["\lrcorner"{anchor=center, pos=0.125, rotate=-45}, draw=none, from=1-3, to=3-3]
\end{tikzcd}

==> TikzDrawings/Ch4/Sec3/span-maps.tikz <==
% https://q.uiver.app/?q=WzAsNixbMCwxLCJUXlVNIl0sWzEsMCwiVF5VLlxccHJvbChWLEEpIl0sWzIsMSwiVF5VLlReVk0iXSxbMCwyLCJUXlhNIl0sWzEsMywiVF5YLlxccHJvbChZLEEpIl0sWzIsMiwiVF5YLlReWU0iXSxbMiw1LCJnLk0iLDFdLFswLDMsImYuTSIsMV0sWzEsMF0sWzEsMl0sWzQsM10sWzQsNV0sWzEsNCwiaCIsMV1d&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
	& {T^U.\prol(V,A)} \\
	{T^UM} && {T^U.T^VM} \\
	{T^XM} && {T^X.T^YM} \\
	& {T^X.\prol(Y,A)}
	\arrow["{g.M}"{description}, from=2-3, to=3-3]
	\arrow["{f.M}"{description}, from=2-1, to=3-1]
	\arrow[from=1-2, to=2-1]
	\arrow[from=1-2, to=2-3]
	\arrow[from=4-2, to=3-1]
	\arrow[from=4-2, to=3-3]
	\arrow["h"{description}, from=1-2, to=4-2]
\end{tikzcd}

==> TikzDrawings/Ch4/Sec3/strict-assoct-tensor-proof.tikz <==
% https://q.uiver.app/?q=WzAsMTQsWzAsMCwiTSJdLFsyLDAsIlReUU0iXSxbNCwwLCJUXlEuVF5VTSJdLFs2LDAsIlReUS5UXlUuVF5WTSJdLFswLDEsIk0iXSxbMiwxLCJUXntRJ31NIl0sWzQsMSwiVF57USd9LlRee1UnfU0iXSxbNiwxLCJUXntRJ30uVF57VSd9LlRee1YnfSJdLFsxLDBdLFsxLDFdLFszLDBdLFszLDFdLFs1LDBdLFs1LDFdLFswLDEsIlxccHJvbChRLFUpIl0sWzEsMiwiVF5RLlxccHJvbChVLEEpIl0sWzIsMywiVF5RLlReVS5cXHByb2woVixBKSJdLFs0LDUsIlxccHJvbChRJyxBKSIsMl0sWzUsNiwiVF57USd9LlxccHJvbChVJyxBKSIsMl0sWzYsNywiVF57USd9LlRee1UnfS5cXHByb2woVicsQSkiLDJdLFswLDQsIiIsMCx7ImxldmVsIjoyLCJzdHlsZSI6eyJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzEsNSwiVF5mLk0iXSxbMiw2LCJUXmYuVF5nLk0iLDFdLFszLDcsIlReZi5UXmcuVF5oLk0iXSxbOCw5LCJmJyIsMSx7InN0eWxlIjp7ImJvZHkiOnsibmFtZSI6Im5vbmUifSwiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFsxMCwxMSwiVF5mLmcnIiwxLHsic3R5bGUiOnsiYm9keSI6eyJuYW1lIjoibm9uZSJ9LCJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzEyLDEzLCJUXmYuVF5nLmgnIiwxLHsic3R5bGUiOnsiYm9keSI6eyJuYW1lIjoibm9uZSJ9LCJoZWFkIjp7Im5hbWUiOiJub25lIn19fV1d&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\[\begin{tikzcd}
    M & {} & {T^QM} & {} & {T^Q.T^UM} & {} & {T^Q.T^U.T^VM} \\
    M & {} & {T^{Q'}M} & {} & {T^{Q'}.T^{U'}M} & {} & {T^{Q'}.T^{U'}.T^{V'}}
    \arrow["{\prol(Q,A)}", from=1-1, to=1-3]
    \arrow["{T^Q.\prol(U,A)}", from=1-3, to=1-5]
    \arrow["{T^Q.T^U.\prol(V,A)}", from=1-5, to=1-7]
    \arrow["{\prol(Q',A)}"', from=2-1, to=2-3]
    \arrow["{T^{Q'}.\prol(U',A)}"', from=2-3, to=2-5]
    \arrow["{T^{Q'}.T^{U'}.\prol(V',A)}"', from=2-5, to=2-7]
    \arrow[Rightarrow, no head, from=1-1, to=2-1]
    \arrow["{f.M}", from=1-3, to=2-3]
    \arrow["{f.g.M}"{description}, from=1-5, to=2-5]
    \arrow["{f.g.h.M}", from=1-7, to=2-7]
    \arrow["{\theta}"{description}, draw=none, from=1-2, to=2-2]
    \arrow["{f.\phi}"{description}, draw=none, from=1-4, to=2-4]
    \arrow["{f.g.\psi}"{description}, draw=none, from=1-6, to=2-6]
\end{tikzcd}\]

==> TikzDrawings/Ch4/Sec3/tensor-convenient-notation.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMCwwLCJNIl0sWzAsMSwiTSJdLFsyLDAsIlRee1VWfU0iXSxbMiwxLCJUXntVVid9TSJdLFswLDEsIiIsMCx7ImxldmVsIjoyLCJzdHlsZSI6eyJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzIsMywiZi5nLk0iXSxbMCwyLCJcXHByb2woVSxBKSJdLFsxLDMsIlxccHJvbChVJyxBKSIsMl0sWzAsMywiXFxhbHBoYVxcb3ggXFxiZXRhIiwxLHsic3R5bGUiOnsiYm9keSI6eyJuYW1lIjoibm9uZSJ9LCJoZWFkIjp7Im5hbWUiOiJub25lIn19fV1d
\[\begin{tikzcd}
	M && {T^{UV}M} \\
	M && {T^{UV'}M}
	\arrow[Rightarrow, no head, from=1-1, to=2-1]
	\arrow["{f.g.M}", from=1-3, to=2-3]
	\arrow["{\prol(U,A)}", from=1-1, to=1-3]
	\arrow["{\prol(U',A)}"', from=2-1, to=2-3]
	\arrow["{\alpha\ox \beta}"{description}, draw=none, from=1-1, to=2-3]
\end{tikzcd}\]

==> TikzDrawings/Ch4/Sec3/tensor.tikz <==
% https://q.uiver.app/?q=WzAsMTIsWzAsMiwiTSJdLFsxLDEsIlxccHJvbChVLEEpIl0sWzIsMiwiVF5VTSJdLFswLDMsIk0iXSxbMiwzLCJUXlZNIl0sWzEsNCwiXFxwcm9sKFYsQSkiXSxbMywxLCJUXlUuXFxwcm9sKFgsQSkiXSxbNCwyLCJUXlUuVF5YLk0iXSxbMiwwLCJcXHByb2woVVgsQSkiXSxbNCwzLCJUXlYuVF5ZLk0iXSxbMyw0LCJUXlYuXFxwcm9sKFksQSkiXSxbMiw1LCJcXHByb2woVlksQSkiXSxbMSwwLCJcXHBpXlUiLDFdLFsxLDIsIlxcYW5jXlUiLDFdLFswLDMsIiIsMSx7ImxldmVsIjoyLCJzdHlsZSI6eyJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzUsMywiXFxwaV5WIiwxXSxbNSw0LCJcXGFuY15WIiwxXSxbMiw0LCJcXHRoZXRhIiwxXSxbMSw1LCJmIiwxXSxbNiwyLCJUXlUuXFxwaV5YIiwxXSxbNiw3LCJUXlUuXFxhbmNeWCIsMV0sWzgsMV0sWzgsNl0sWzcsOSwiXFx0aGV0YS5cXHBoaS5NIiwxXSxbMTAsOSwiVF5WLlxcYW5jXlkiLDFdLFsxMCw0LCJUXlYuXFxwaV5ZIiwxXSxbNiwxMCwiXFx0aGV0YS5oIiwxXSxbMTEsNV0sWzExLDEwXSxbOCwyLCIiLDEseyJzdHlsZSI6eyJuYW1lIjoiY29ybmVyIn19XSxbMTEsNCwiIiwxLHsic3R5bGUiOnsibmFtZSI6ImNvcm5lciJ9fV1d
\begin{tikzcd}
	&& {\prol(UX,A)} \\
	& {\prol(U,A)} && {T^U.\prol(X,A)} \\
	M && {T^UM} && {T^U.T^X.M} \\
	M && {T^VM} && {T^V.T^Y.M} \\
	& {\prol(V,A)} && {T^V.\prol(Y,A)} \\
	&& {\prol(VY,A)}
	\arrow["{\pi^U}"{description}, from=2-2, to=3-1]
	\arrow["{\anc^U}"{description}, from=2-2, to=3-3]
	\arrow[Rightarrow, no head, from=3-1, to=4-1]
	\arrow["{\pi^V}"{description}, from=5-2, to=4-1]
	\arrow["{\anc^V}"{description}, from=5-2, to=4-3]
	\arrow["\theta"{description}, from=3-3, to=4-3]
	\arrow["f"{description}, from=2-2, to=5-2]
	\arrow["{T^U.\pi^X}"{description}, from=2-4, to=3-3]
	\arrow["{T^U.\anc^X}"{description}, from=2-4, to=3-5]
	\arrow[from=1-3, to=2-2]
	\arrow[from=1-3, to=2-4]
	\arrow["{\theta.\phi.M}"{description}, from=3-5, to=4-5]
	\arrow["{T^V.\anc^Y}"{description}, from=5-4, to=4-5]
	\arrow["{T^V.\pi^Y}"{description}, from=5-4, to=4-3]
	\arrow["{\theta.h}"{description}, from=2-4, to=5-4]
	\arrow[from=6-3, to=5-2]
	\arrow[from=6-3, to=5-4]
	\arrow["\lrcorner"{anchor=center, pos=0.125, rotate=-45}, draw=none, from=1-3, to=3-3]
	\arrow["\lrcorner"{anchor=center, pos=0.125, rotate=135}, draw=none, from=6-3, to=4-3]
\end{tikzcd}

==> TikzDrawings/Ch4/Sec3/two-object-two-cat.tikz <==
% https://q.uiver.app/?q=WzAsMTIsWzAsMSwiTSJdLFsyLDEsIlReVk0iXSxbMCwyLCJOIl0sWzIsMiwiVF5WTiJdLFsxLDFdLFsxLDJdLFswLDAsIk0iXSxbMiwwLCJUXlVNIl0sWzAsMywiTiJdLFsyLDMsIlReUU4iXSxbMSwwXSxbMSwzXSxbMSwzLCJUXlYubSJdLFswLDIsIm0iLDJdLFswLDEsIlxccHJvbChWLEEpIiwxXSxbMiwzLCJcXHByb2woVixCKSIsMV0sWzQsNSwiXFxwcm9sKFYsZikiLDEseyJzdHlsZSI6eyJib2R5Ijp7Im5hbWUiOiJub25lIn0sImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbNiwwLCIiLDAseyJsZXZlbCI6Miwic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFs3LDEsIlxcdGhldGEuTSJdLFs2LDcsIlxccHJvbChVLEEpIiwxXSxbOCw5XSxbMiw4LCIiLDEseyJsZXZlbCI6Miwic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFszLDksIlxccGhpLk0iXSxbNSwxMSwiZyIsMSx7InN0eWxlIjp7ImJvZHkiOnsibmFtZSI6Im5vbmUifSwiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFsxMCw0LCJoIiwxLHsic3R5bGUiOnsiYm9keSI6eyJuYW1lIjoibm9uZSJ9LCJoZWFkIjp7Im5hbWUiOiJub25lIn19fV1d&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\[\begin{tikzcd}
    M & {} & {T^UM} \\
    M & {} & {T^VM} \\
    N & {} & {T^VN} \\
    N & {} & {T^QN}
    \arrow["{T^V.m}", from=2-3, to=3-3]
    \arrow["m"', from=2-1, to=3-1]
    \arrow["{\prol(V,A)}"{description}, from=2-1, to=2-3]
    \arrow["{\prol(V,B)}"{description}, from=3-1, to=3-3]
    \arrow["{\prol(V,f)}"{description}, draw=none, from=2-2, to=3-2]
    \arrow[Rightarrow, no head, from=1-1, to=2-1]
    \arrow["{\theta.M}", from=1-3, to=2-3]
    \arrow["{\prol(U,A)}"{description}, from=1-1, to=1-3]
    \arrow[from=4-1, to=4-3]
    \arrow[Rightarrow, no head, from=3-1, to=4-1]
    \arrow["{\phi.M}", from=3-3, to=4-3]
    \arrow["g"{description}, draw=none, from=3-2, to=4-2]
    \arrow["h"{description}, draw=none, from=1-2, to=2-2]
\end{tikzcd}\]

==> TikzDrawings/Ch4/Sec3/unitality-axiom.tikz <==
% https://q.uiver.app/?q=WzAsMjIsWzQsMCwiTSJdLFs2LDAsIlReUU0iXSxbNCwxLCJNIl0sWzYsMSwiVF57USd9TSJdLFs1LDBdLFs1LDFdLFszLDAsIk0iXSxbMywxLCJNIl0sWzMsMiwiTSJdLFs1LDIsIlReUU0iXSxbMywzLCJNIl0sWzUsMywiVF57USd9TSJdLFs0LDJdLFs0LDNdLFs2LDIsIlReUU0iXSxbNiwzLCJUXntRJ31NIl0sWzAsMSwiTSJdLFswLDIsIk0iXSxbMiwxLCJUXlFNIl0sWzIsMiwiVF57USd9TSJdLFsxLDFdLFsxLDJdLFswLDEsIlxccHJvbChRLEEpIl0sWzIsMywiXFxwcm9sKFEnLEEpIiwyXSxbMCwyLCIiLDIseyJsZXZlbCI6Miwic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFsxLDMsImYuTSJdLFs0LDUsIlxcYWxwaGEiLDEseyJzdHlsZSI6eyJib2R5Ijp7Im5hbWUiOiJub25lIn0sImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbNiwwLCIiLDAseyJsZXZlbCI6Miwic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFs3LDIsIiIsMCx7ImxldmVsIjoyLCJzdHlsZSI6eyJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzYsNywiIiwxLHsibGV2ZWwiOjIsInN0eWxlIjp7ImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbOCw5LCJcXHByb2woUSxBKSJdLFs4LDEwLCIiLDIseyJsZXZlbCI6Miwic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFs5LDExLCJmLk0iXSxbMTAsMTEsIlxccHJvbChRJyxBKSIsMl0sWzEyLDEzLCJcXGFscGhhIiwxLHsic3R5bGUiOnsiYm9keSI6eyJuYW1lIjoibm9uZSJ9LCJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzksMTQsIiIsMSx7ImxldmVsIjoyLCJzdHlsZSI6eyJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzExLDE1LCIiLDEseyJsZXZlbCI6Miwic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFsxNCwxNSwiZi5NIl0sWzE2LDE3LCIiLDAseyJsZXZlbCI6Miwic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFsxNiwxOCwiXFxwcm9sKFEsVSkiXSxbMTcsMTksIlxccHJvbChRJyxVKSIsMl0sWzE4LDE5LCJmLk0iXSxbMjAsMjEsIlxcYWxwaGEiLDEseyJzdHlsZSI6eyJib2R5Ijp7Im5hbWUiOiJub25lIn0sImhlYWQiOnsibmFtZSI6Im5vbmUifX19XV0=&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\[\begin{tikzcd}
	&&& M & M & {} & {T^QM} \\
	M & {} & {T^QM} & M & M & {} & {T^{Q'}M} \\
	M & {} & {T^{Q'}M} & M & {} & {T^QM} & {T^QM} \\
	&&& M & {} & {T^{Q'}M} & {T^{Q'}M}
	\arrow["{\prol(Q,A)}", from=1-5, to=1-7]
	\arrow["{\prol(Q',A)}"', from=2-5, to=2-7]
	\arrow[Rightarrow, no head, from=1-5, to=2-5]
	\arrow["{f.M}", from=1-7, to=2-7]
	\arrow["\alpha"{description}, draw=none, from=1-6, to=2-6]
	\arrow[Rightarrow, no head, from=1-4, to=1-5]
	\arrow[Rightarrow, no head, from=2-4, to=2-5]
	\arrow[Rightarrow, no head, from=1-4, to=2-4]
	\arrow["{\prol(Q,A)}", from=3-4, to=3-6]
	\arrow[Rightarrow, no head, from=3-4, to=4-4]
	\arrow["{f.M}", from=3-6, to=4-6]
	\arrow["{\prol(Q',A)}"', from=4-4, to=4-6]
	\arrow["\alpha"{description}, draw=none, from=3-5, to=4-5]
	\arrow[Rightarrow, no head, from=3-6, to=3-7]
	\arrow[Rightarrow, no head, from=4-6, to=4-7]
	\arrow["{f.M}", from=3-7, to=4-7]
	\arrow[Rightarrow, no head, from=2-1, to=3-1]
	\arrow["{\prol(Q,U)}", from=2-1, to=2-3]
	\arrow["{\prol(Q',U)}"', from=3-1, to=3-3]
	\arrow["{f.M}", from=2-3, to=3-3]
	\arrow["\alpha"{description}, draw=none, from=2-2, to=3-2]
\end{tikzcd}\]

==> TikzDrawings/Ch4/Sec3/yb-inv-algds.tikz <==
% https://q.uiver.app/?q=WzAsNixbMCwxLCJcXHByb2xeMihBKSJdLFsxLDAsIlxccHJvbF4yKEEpIl0sWzIsMCwiXFxwcm9sXjIoQSkiXSxbMywxLCJcXHByb2xeMihBKSJdLFsxLDIsIlxccHJvbF4yKEEpIl0sWzIsMiwiXFxwcm9sXjIoQSkiXSxbMCwxLCJcXHNpZ21hIFxceCBjIl0sWzEsMiwiMSBcXHggVC5cXHNpZ21hIl0sWzIsMywiXFxzaWdtYSBcXHggYyJdLFswLDQsIjEgXFx4IFQuXFxzaWdtYSIsMl0sWzQsNSwiXFxzaWdtYSBcXHggYyIsMl0sWzUsMywiMSBcXHggVC5cXHNpZ21hIiwyXV0=&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\[\begin{tikzcd}
    & {\prol^2(A)} & {\prol^2(A)} \\
    {\prol^2(A)} &&& {\prol^2(A)} \\
    & {\prol^2(A)} & {\prol^2(A)}
    \arrow["{\sigma \x c}", from=2-1, to=1-2]
    \arrow["{1 \x T.\sigma}", from=1-2, to=1-3]
    \arrow["{\sigma \x c}", from=1-3, to=2-4]
    \arrow["{1 \x T.\sigma}"', from=2-1, to=3-2]
    \arrow["{\sigma \x c}"', from=3-2, to=3-3]
    \arrow["{1 \x T.\sigma}"', from=3-3, to=2-4]
\end{tikzcd}\]

==> TikzDrawings/Ch4/Sec4/anc-is-nat-2.tikz <==
% https://q.uiver.app/?q=WzAsMTcsWzAsMiwiTSJdLFswLDMsIk0iXSxbMSwxLCJcXGhhdHtBfS5VIl0sWzEsMywiVF5VTSJdLFsyLDIsIlReVU0iXSxbMiwzLCJUXntVfU0iXSxbMywxLCJUXlUuXFxoYXR7QX0uViJdLFszLDMsIlRee1UnfS5cXGhhdHtBfS5WIl0sWzQsMiwiVF5WTSJdLFs0LDMsIlRee1YnfU0iXSxbMiw0LCJUXntVJ30uTSJdLFsxLDUsIlRee1UnfU0iXSxbMCw0LCJNIl0sWzMsNSwiVF57VSd9LlxcaGF0e0F9LlYnIl0sWzQsNCwiVF57Vid9TSJdLFsyLDAsIlxcaGF0e0F9LlVWIl0sWzIsNiwiVF57VSd9LlxcaGF0e0F9LlYiXSxbMCwxLCIiLDAseyJsZXZlbCI6Miwic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFsyLDAsIlxccGleVSIsMl0sWzMsMSwicF57VX0iXSxbNCw1LCIiLDAseyJsZXZlbCI6Miwic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFsyLDQsIlxcYW5jXlUiXSxbMyw1LCJcXGFuY157VSd9IiwyXSxbMiwzLCJcXGFuY15VIiwyXSxbNiw4LCJUXlUuXFxhbmNeViJdLFs3LDksIlRee1UnfS5cXGFuY157Vid9IiwyXSxbOCw5LCIiLDAseyJsZXZlbCI6Miwic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFs2LDcsIiIsMCx7ImxldmVsIjoyLCJzdHlsZSI6eyJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzYsNCwiVF5VLlxccGleViIsMl0sWzcsNSwiVF57VSd9LlxccGlee1YnfSJdLFszLDExLCJcXHRoZXRhLk0iXSxbMSwxMiwiIiwwLHsibGV2ZWwiOjIsInN0eWxlIjp7ImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbMTEsMTIsInBee1UnfSIsMV0sWzExLDEwLCIiLDEseyJsZXZlbCI6Miwic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFs1LDEwLCJcXHRoZXRhLk0iXSxbMTMsMTAsIlRee1UnfS5cXHBpXntWJ30iXSxbMTMsMTQsIlRee1UnfS5cXGFuY157Vid9IiwyXSxbOSwxNCwiXFx0aGV0YS5cXHBzaS5NIl0sWzcsMTMsIlxcdGhldGEuZyJdLFsxNSwyXSxbMTUsNl0sWzE1LDQsIiIsMSx7InN0eWxlIjp7Im5hbWUiOiJjb3JuZXIifX1dLFsxNiwxMSwiVF57VSd9LlxccGlee1YnfSJdLFsxNiwxMywiIiwwLHsibGV2ZWwiOjIsInN0eWxlIjp7ImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbMTYsMTAsIiIsMCx7InN0eWxlIjp7Im5hbWUiOiJjb3JuZXIifX1dXQ==
\begin{tikzcd}
	&& {\hat{A}.UV} \\
	& {\hat{A}.U} && {T^U.\hat{A}.V} \\
	M && {T^UM} && {T^VM} \\
	M & {T^UM} & {T^{U}M} & {T^{U'}.\hat{A}.V} & {T^{V'}M} \\
	M && {T^{U'}.M} && {T^{V'}M} \\
	& {T^{U'}M} && {T^{U'}.\hat{A}.V'} \\
	&& {T^{U'}.\hat{A}.V}
	\arrow[Rightarrow, no head, from=3-1, to=4-1]
	\arrow["{\pi^U}"', from=2-2, to=3-1]
	\arrow["{p^{U}}", from=4-2, to=4-1]
	\arrow[Rightarrow, no head, from=3-3, to=4-3]
	\arrow["{\anc^U}", from=2-2, to=3-3]
	\arrow["{\anc^{U'}}"', from=4-2, to=4-3]
	\arrow["{\anc^U}"', from=2-2, to=4-2]
	\arrow["{T^U.\anc^V}", from=2-4, to=3-5]
	\arrow["{T^{U'}.\anc^{V'}}"', from=4-4, to=4-5]
	\arrow[Rightarrow, no head, from=3-5, to=4-5]
	\arrow[Rightarrow, no head, from=2-4, to=4-4]
	\arrow["{T^U.\pi^V}"', from=2-4, to=3-3]
	\arrow["{T^{U'}.\pi^{V'}}", from=4-4, to=4-3]
	\arrow["{\theta.M}", from=4-2, to=6-2]
	\arrow[Rightarrow, no head, from=4-1, to=5-1]
	\arrow["{p^{U'}}"{description}, from=6-2, to=5-1]
	\arrow[Rightarrow, no head, from=6-2, to=5-3]
	\arrow["{\theta.M}", from=4-3, to=5-3]
	\arrow["{T^{U'}.\pi^{V'}}", from=6-4, to=5-3]
	\arrow["{T^{U'}.\anc^{V'}}"', from=6-4, to=5-5]
	\arrow["{\theta.\psi.M}", from=4-5, to=5-5]
	\arrow["{\theta.g}", from=4-4, to=6-4]
	\arrow[from=1-3, to=2-2]
	\arrow[from=1-3, to=2-4]
	\arrow["\lrcorner"{anchor=center, pos=0.125, rotate=-45}, draw=none, from=1-3, to=3-3]
	\arrow["{T^{U'}.\pi^{V'}}", from=7-3, to=6-2]
	\arrow[Rightarrow, no head, from=7-3, to=6-4]
	\arrow["\lrcorner"{anchor=center, pos=0.125, rotate=135}, draw=none, from=7-3, to=5-3]
\end{tikzcd}

==> TikzDrawings/Ch4/Sec4/anc-is-nat.tikz <==
% https://q.uiver.app/?q=WzAsMTcsWzAsMiwiTSJdLFswLDMsIk0iXSxbMSwxLCJcXGhhdHtBfS5VViJdLFsxLDMsIlxcaGF0e0F9LlUnIl0sWzIsMiwiVF5VTSJdLFsyLDMsIlRee1UnfU0iXSxbMywxLCJUXlUuXFxoYXR7QX0uViJdLFszLDMsIlRee1UnfS5cXGhhdHtBfS5WJyJdLFs0LDIsIlReVS5UXlZNIl0sWzQsMywiVF57VSd9LlRee1YnfU0iXSxbMiw0LCJUXntVJ30uTSJdLFsxLDUsIlRee1UnfU0iXSxbMCw0LCJNIl0sWzMsNSwiVF57VSd9LlxcaGF0e0F9LlYnIl0sWzQsNCwiVF57VSd9LlRee1YnfU0iXSxbMiwwLCJcXGhhdHtBfS5VViJdLFsyLDYsIlRee1UnfS5cXGhhdHtBfS5WJyJdLFswLDEsIiIsMCx7ImxldmVsIjoyLCJzdHlsZSI6eyJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzIsMCwiXFxwaV5VIiwyXSxbMywxLCJcXHBpXntVJ30iXSxbNCw1LCJcXHRoZXRhLk0iXSxbMiw0LCJcXGFuY15VIl0sWzMsNSwiXFxhbmNee1UnfSIsMl0sWzIsMywiZiIsMl0sWzYsOCwiVF5VLlxcYW5jXlYiXSxbNyw5LCJUXntVJ30uXFxhbmNee1YnfSIsMl0sWzgsOSwiXFx0aGV0YS5cXHBzaS5NIl0sWzYsNywiXFx0aGV0YS5nIl0sWzYsNCwiVF5VLlxccGleViIsMl0sWzcsNSwiVF57VSd9LlxccGlee1YnfSJdLFszLDExLCJcXGFuY157VSd9Il0sWzEsMTIsIiIsMCx7ImxldmVsIjoyLCJzdHlsZSI6eyJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzExLDEyLCJwXntVJ30iLDFdLFsxMSwxMCwiIiwxLHsibGV2ZWwiOjIsInN0eWxlIjp7ImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbNSwxMCwiIiwxLHsibGV2ZWwiOjIsInN0eWxlIjp7ImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbMTMsMTAsIlRee1UnfS5cXHBpXntWJ30iXSxbMTMsMTQsIlRee1UnfS5cXGFuY157Vid9IiwyXSxbOSwxNCwiIiwwLHsibGV2ZWwiOjIsInN0eWxlIjp7ImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbNywxMywiIiwwLHsibGV2ZWwiOjIsInN0eWxlIjp7ImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbMTUsMl0sWzE1LDZdLFsxNSw0LCIiLDEseyJzdHlsZSI6eyJuYW1lIjoiY29ybmVyIn19XSxbMTYsMTEsIlRee1UnfS5cXHBpXntWJ30iXSxbMTYsMTMsIiIsMCx7ImxldmVsIjoyLCJzdHlsZSI6eyJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzE2LDEwLCIiLDAseyJzdHlsZSI6eyJuYW1lIjoiY29ybmVyIn19XV0=
\begin{tikzcd}
	&& {\hat{A}.UV} \\
	& {\hat{A}.UV} && {T^U.\hat{A}.V} \\
	M && {T^UM} && {T^U.T^VM} \\
	M & {\hat{A}.U'} & {T^{U'}M} & {T^{U'}.\hat{A}.V'} & {T^{U'}.T^{V'}M} \\
	M && {T^{U'}.M} && {T^{U'}.T^{V'}M} \\
	& {T^{U'}M} && {T^{U'}.\hat{A}.V'} \\
	&& {T^{U'}.\hat{A}.V'}
	\arrow[Rightarrow, no head, from=3-1, to=4-1]
	\arrow["{\pi^U}"', from=2-2, to=3-1]
	\arrow["{\pi^{U'}}", from=4-2, to=4-1]
	\arrow["{\theta.M}", from=3-3, to=4-3]
	\arrow["{\anc^U}", from=2-2, to=3-3]
	\arrow["{\anc^{U'}}"', from=4-2, to=4-3]
	\arrow["f"', from=2-2, to=4-2]
	\arrow["{T^U.\anc^V}", from=2-4, to=3-5]
	\arrow["{T^{U'}.\anc^{V'}}"', from=4-4, to=4-5]
	\arrow["{\theta.\psi.M}", from=3-5, to=4-5]
	\arrow["{\theta.g}", from=2-4, to=4-4]
	\arrow["{T^U.\pi^V}"', from=2-4, to=3-3]
	\arrow["{T^{U'}.\pi^{V'}}", from=4-4, to=4-3]
	\arrow["{\anc^{U'}}", from=4-2, to=6-2]
	\arrow[Rightarrow, no head, from=4-1, to=5-1]
	\arrow["{p^{U'}}"{description}, from=6-2, to=5-1]
	\arrow[Rightarrow, no head, from=6-2, to=5-3]
	\arrow[Rightarrow, no head, from=4-3, to=5-3]
	\arrow["{T^{U'}.\pi^{V'}}", from=6-4, to=5-3]
	\arrow["{T^{U'}.\anc^{V'}}"', from=6-4, to=5-5]
	\arrow[Rightarrow, no head, from=4-5, to=5-5]
	\arrow[Rightarrow, no head, from=4-4, to=6-4]
	\arrow[from=1-3, to=2-2]
	\arrow[from=1-3, to=2-4]
	\arrow["\lrcorner"{anchor=center, pos=0.125, rotate=-45}, draw=none, from=1-3, to=3-3]
	\arrow["{T^{U'}.\pi^{V'}}", from=7-3, to=6-2]
	\arrow[Rightarrow, no head, from=7-3, to=6-4]
	\arrow["\lrcorner"{anchor=center, pos=0.125, rotate=135}, draw=none, from=7-3, to=5-3]
\end{tikzcd}

==> TikzDrawings/Ch4/Sec4/bottom-cube.tikz <==
% https://q.uiver.app/?q=WzAsMTAsWzAsMSwiTSJdLFsxLDAsIlxccHJvbChXLEEpIl0sWzIsMSwiVE0iXSxbMywwLCJULlxccHJvbChVLEEpIl0sWzQsMSwiVC5UXlVNIl0sWzAsMiwiTSJdLFsyLDIsIlRNIl0sWzQsMiwiVC5UXlZNIl0sWzEsMywiXFxwcm9sKFcsQSkiXSxbMywzLCJULlxccHJvbChWLEEpIl0sWzEsMF0sWzEsMl0sWzMsMl0sWzMsNF0sWzAsNSwiIiwxLHsibGV2ZWwiOjIsInN0eWxlIjp7ImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbMiw2LCIiLDEseyJsZXZlbCI6Miwic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFs4LDVdLFs4LDZdLFsxLDgsIiIsMSx7InNob3J0ZW4iOnsic291cmNlIjoyMCwidGFyZ2V0IjoyMH0sImxldmVsIjoyLCJzdHlsZSI6eyJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzMsOSwiVC5cXHByb2woZixBKSIsMSx7InNob3J0ZW4iOnsic291cmNlIjoyMCwidGFyZ2V0IjoyMH19XSxbOSw2XSxbOSw3XSxbNCw3LCJULmYuTSJdXQ==&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\[\begin{tikzcd}
    & {\prol(W,A)} && {T.\prol(U,A)} \\
    M && TM && {T.T^UM} \\
    M && TM && {T.T^VM} \\
    & {\prol(W,A)} && {T.\prol(V,A)}
    \arrow[from=1-2, to=2-1]
    \arrow[from=1-2, to=2-3]
    \arrow[from=1-4, to=2-3]
    \arrow[from=1-4, to=2-5]
    \arrow[Rightarrow, no head, from=2-1, to=3-1]
    \arrow[Rightarrow, no head, from=2-3, to=3-3]
    \arrow[from=4-2, to=3-1]
    \arrow[from=4-2, to=3-3]
    \arrow[shorten <=11pt, shorten >=11pt, Rightarrow, no head, from=1-2, to=4-2]
    \arrow["{T.\prol(f,A)}"{description}, shorten <=11pt, shorten >=11pt, from=1-4, to=4-4]
    \arrow[from=4-4, to=3-3]
    \arrow[from=4-4, to=3-5]
    \arrow["{T.f.M}", from=2-5, to=3-5]
\end{tikzcd}\]

==> TikzDrawings/Ch4/Sec4/cw-cell.tikz <==
\[% https://q.uiver.app/?q=WzAsNixbMCwwLCJNIl0sWzIsMCwiVE0iXSxbMCwxLCJNIl0sWzIsMSwiVC5ULk0iXSxbMSwwXSxbMSwxXSxbMCwyLCIiLDEseyJsZXZlbCI6Miwic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFsxLDMsImMuVC5NIl0sWzIsMywiXFxwcm9sKFdXVyxBKSIsMl0sWzAsMSwiXFxwcm9sKFdXVyxBKSIsMV0sWzQsNSwiXFxwcm9sKGNXLEEpIiwxLHsic3R5bGUiOnsiYm9keSI6eyJuYW1lIjoibm9uZSJ9LCJoZWFkIjp7Im5hbWUiOiJub25lIn19fV1d&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
    M & {} & TM \\
    M & {} & {T.T.M}
    \arrow[Rightarrow, no head, from=1-1, to=2-1]
    \arrow["{c.T.M}", from=1-3, to=2-3]
    \arrow["{\prol(WWW,A)}"', from=2-1, to=2-3]
    \arrow["{\prol(WWW,A)}"{description}, from=1-1, to=1-3]
    \arrow["{\prol(cW,A)}"{description}, draw=none, from=1-2, to=2-2]
\end{tikzcd}\]

==> TikzDrawings/Ch4/Sec4/cw-span.tikz <==
\[
    % https://q.uiver.app/?q=WzAsMTAsWzAsMSwiTSJdLFsyLDEsIlQuVC5NIl0sWzEsMCwiXFxwcm9sKFdXLEEpIl0sWzAsMiwiTSJdLFsyLDIsIlQuVC5NIl0sWzMsMCwiVC5cXHByb2woVyxBKSJdLFs0LDEsIlRUVE0iXSxbNCwyLCJUVFRNIl0sWzEsMywiXFxwcm9sKFdXLEEpIl0sWzMsMywiVC5ULlxccHJvbChXLEEpIl0sWzYsNywiYy5ULk0iXSxbMSw0LCJjLk0iXSxbMCwzLCIiLDAseyJsZXZlbCI6Miwic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFsyLDBdLFsyLDFdLFs1LDFdLFs1LDZdLFs5LDddLFs5LDRdLFs4LDRdLFs4LDNdLFs1LDksImMuXFxwcm9sKFcsQSkiLDEseyJzaG9ydGVuIjp7InNvdXJjZSI6MTAsInRhcmdldCI6MTB9fV0sWzIsOCwiXFxwcm9sKGMsQSkiLDEseyJzaG9ydGVuIjp7InNvdXJjZSI6MTAsInRhcmdldCI6MTB9fV1d&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
    \begin{tikzcd}
        & {\prol(WW,A)} && {T.\prol(W,A)} \\
        M && {T.T.M} && TTTM \\
        M && {T.T.M} && TTTM \\
        & {\prol(WW,A)} && {T.T.\prol(W,A)}
        \arrow["{c.T.M}", from=2-5, to=3-5]
        \arrow["{c.M}", from=2-3, to=3-3]
        \arrow[Rightarrow, no head, from=2-1, to=3-1]
        \arrow[from=1-2, to=2-1]
        \arrow[from=1-2, to=2-3]
        \arrow[from=1-4, to=2-3]
        \arrow[from=1-4, to=2-5]
        \arrow[from=4-4, to=3-5]
        \arrow[from=4-4, to=3-3]
        \arrow[from=4-2, to=3-3]
        \arrow[from=4-2, to=3-1]
        \arrow["{c.\prol(W,A)}"{description}, shorten <=5pt, shorten >=5pt, from=1-4, to=4-4]
        \arrow["{\prol(c,A)}"{description}, shorten <=5pt, shorten >=5pt, from=1-2, to=4-2]
    \end{tikzcd}
\]


==> TikzDrawings/Ch4/Sec4/flip-addition.tikz <==
% https://q.uiver.app/?q=WzAsMTgsWzAsMCwiTSJdLFswLDEsIk0iXSxbMiwxLCJULlRfMk0iXSxbMiwwLCJUXzIuVE0iXSxbMCwyLCJNIl0sWzIsMiwiVC5ULk0iXSxbMSwwXSxbMSwxXSxbMSwyXSxbMywwLCJNIl0sWzMsMSwiTSJdLFszLDIsIk0iXSxbNSwwLCJUXzIuVE0iXSxbNSwxLCJUVE0iXSxbNSwyLCJUVE0iXSxbNCwwXSxbNCwxXSxbNCwyXSxbMCwxLCIiLDEseyJsZXZlbCI6Miwic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFswLDMsIlxccHJvbChXXjJXLEEpIl0sWzMsMiwiYy5NIl0sWzEsNCwiIiwxLHsibGV2ZWwiOjIsInN0eWxlIjp7ImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbMiw1LCJULisuTSJdLFs0LDUsIlxccHJvbChXVyxBKSIsMl0sWzEsMiwiXFxwcm9sKFdXXjIsQSkiLDFdLFs2LDcsIlxccHJvbChjLEEpIiwxLHsic3R5bGUiOnsiYm9keSI6eyJuYW1lIjoibm9uZSJ9LCJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzcsOCwiXFxwcm9sKFcrLEEpIiwxLHsic3R5bGUiOnsiYm9keSI6eyJuYW1lIjoibm9uZSJ9LCJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzksMTAsIiIsMCx7ImxldmVsIjoyLCJzdHlsZSI6eyJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzEwLDExLCIiLDAseyJsZXZlbCI6Mn1dLFs5LDEyLCJcXHByb2woV14yVyxBKSJdLFsxMCwxMywiXFxwcm9sKFdXLEEpIiwxXSxbMTEsMTQsIlxccHJvbChXVyxBKSIsMl0sWzEyLDEzLCIrLlQuTSJdLFsxMywxNCwiYy5NIl0sWzE1LDE2LCJcXHByb2woKyxBKSIsMSx7InN0eWxlIjp7ImJvZHkiOnsibmFtZSI6Im5vbmUifSwiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFsxNiwxNywiXFxwcm9sKGMsQSkiLDEseyJzdHlsZSI6eyJib2R5Ijp7Im5hbWUiOiJub25lIn0sImhlYWQiOnsibmFtZSI6Im5vbmUifX19XV0=&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\[\begin{tikzcd}
	M & {} & {T_2.TM} & M & {} & {T_2.TM} \\
	M & {} & {T.T_2M} & M & {} & TTM \\
	M & {} & {T.T.M} & M & {} & TTM
	\arrow[Rightarrow, no head, from=1-1, to=2-1]
	\arrow["{\prol(W^2W,A)}", from=1-1, to=1-3]
	\arrow["{c.M}", from=1-3, to=2-3]
	\arrow[Rightarrow, no head, from=2-1, to=3-1]
	\arrow["{T.+.M}", from=2-3, to=3-3]
	\arrow["{\prol(WW,A)}"', from=3-1, to=3-3]
	\arrow["{\prol(WW^2,A)}"{description}, from=2-1, to=2-3]
	\arrow["{\prol(c,A)}"{description}, draw=none, from=1-2, to=2-2]
	\arrow["{\prol(W+,A)}"{description}, draw=none, from=2-2, to=3-2]
	\arrow[Rightarrow, no head, from=1-4, to=2-4]
	\arrow[Rightarrow, from=2-4, to=3-4]
	\arrow["{\prol(W^2W,A)}", from=1-4, to=1-6]
	\arrow["{\prol(WW,A)}"{description}, from=2-4, to=2-6]
	\arrow["{\prol(WW,A)}"', from=3-4, to=3-6]
	\arrow["{+.T.M}", from=1-6, to=2-6]
	\arrow["{c.M}", from=2-6, to=3-6]
	\arrow["{\prol(+,A)}"{description}, draw=none, from=1-5, to=2-5]
	\arrow["{\prol(c,A)}"{description}, draw=none, from=2-5, to=3-5]
\end{tikzcd}\]

==> TikzDrawings/Ch4/Sec4/flip-p.tikz <==
% https://q.uiver.app/?q=WzAsMTQsWzAsMCwiTSJdLFswLDEsIk0iXSxbMiwxLCJUTSJdLFsyLDAsIlQuVC5NIl0sWzAsMiwiTSJdLFsyLDIsIlQuVC5NIl0sWzEsMF0sWzEsMV0sWzEsMl0sWzMsMCwiTSJdLFszLDIsIk0iXSxbNSwwLCJULlRNIl0sWzUsMiwiXFxidWxsZXQiXSxbNCwxLCJcXHByb2woV3AsQSkiXSxbMCwxLCIiLDEseyJsZXZlbCI6Miwic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFswLDMsIlxccHJvbChXVyxBKSJdLFszLDIsImMuTSJdLFsxLDQsIiIsMSx7ImxldmVsIjoyLCJzdHlsZSI6eyJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzIsNSwicC5ULk0iXSxbNCw1LCJcXHByb2woV1csQSkiLDJdLFsxLDIsIlxccHJvbChXVyxBKSIsMV0sWzYsNywiXFxwcm9sKGMsQSkiLDEseyJzdHlsZSI6eyJib2R5Ijp7Im5hbWUiOiJub25lIn0sImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbNyw4LCJcXHByb2wocFcsQSkiLDEseyJzdHlsZSI6eyJib2R5Ijp7Im5hbWUiOiJub25lIn0sImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbOSwxMCwiIiwwLHsibGV2ZWwiOjIsInN0eWxlIjp7ImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbOSwxMSwiXFxwcm9sKFdXLEEpIl0sWzEwLDEyLCJULlRNIiwyXSxbMTEsMTIsIlQucC5NIl1d&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\[\begin{tikzcd}
	M & {} & {T.T.M} & M && {T.TM} \\
	M & {} & TM && {\prol(Wp,A)} \\
	M & {} & {T.T.M} & M && \bullet
	\arrow[Rightarrow, no head, from=1-1, to=2-1]
	\arrow["{\prol(WW,A)}", from=1-1, to=1-3]
	\arrow["{c.M}", from=1-3, to=2-3]
	\arrow[Rightarrow, no head, from=2-1, to=3-1]
	\arrow["{p.T.M}", from=2-3, to=3-3]
	\arrow["{\prol(WW,A)}"', from=3-1, to=3-3]
	\arrow["{\prol(WW,A)}"{description}, from=2-1, to=2-3]
	\arrow["{\prol(c,A)}"{description}, draw=none, from=1-2, to=2-2]
	\arrow["{\prol(pW,A)}"{description}, draw=none, from=2-2, to=3-2]
	\arrow[Rightarrow, no head, from=1-4, to=3-4]
	\arrow["{\prol(WW,A)}", from=1-4, to=1-6]
	\arrow["{T.TM}"', from=3-4, to=3-6]
	\arrow["{T.p.M}", from=1-6, to=3-6]
\end{tikzcd}\]

==> TikzDrawings/Ch4/Sec4/flip-zero.tikz <==
% https://q.uiver.app/?q=WzAsMTQsWzAsMCwiTSJdLFswLDEsIk0iXSxbMiwxLCJUTSJdLFsyLDAsIlRNIl0sWzAsMiwiTSJdLFsyLDIsIlQuVC5NIl0sWzEsMF0sWzEsMV0sWzEsMl0sWzMsMCwiTSJdLFszLDIsIk0iXSxbNSwwLCJUTSJdLFs1LDIsIlRNIl0sWzQsMSwiXFxwcm9sKFcwLEEpIl0sWzAsMSwiIiwxLHsibGV2ZWwiOjIsInN0eWxlIjp7ImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbMCwzLCJcXHByb2woVyxBKSJdLFszLDIsIjAuVC5NIl0sWzEsNCwiIiwxLHsibGV2ZWwiOjIsInN0eWxlIjp7ImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbMiw1LCJjLk0iXSxbNCw1LCJcXHByb2woV1csQSkiLDJdLFsxLDIsIlxccHJvbChXV14sQSkiLDFdLFs2LDcsIlxccHJvbCgwVyxBKSIsMSx7InN0eWxlIjp7ImJvZHkiOnsibmFtZSI6Im5vbmUifSwiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFs3LDgsIlxccHJvbChjLEEpIiwxLHsic3R5bGUiOnsiYm9keSI6eyJuYW1lIjoibm9uZSJ9LCJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzksMTAsIiIsMCx7ImxldmVsIjoyLCJzdHlsZSI6eyJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzksMTEsIlxccHJvbChXLEEpIl0sWzExLDEyLCJULjAuTSJdLFsxMCwxMiwiXFxwcm9sKFdXLEEpIiwyXV0=&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\[\begin{tikzcd}
	M & {} & TM & M && TM \\
	M & {} & TM && {\prol(W0,A)} \\
	M & {} & {T.T.M} & M && TM
	\arrow[Rightarrow, no head, from=1-1, to=2-1]
	\arrow["{\prol(W,A)}", from=1-1, to=1-3]
	\arrow["{0.T.M}", from=1-3, to=2-3]
	\arrow[Rightarrow, no head, from=2-1, to=3-1]
	\arrow["{c.M}", from=2-3, to=3-3]
	\arrow["{\prol(WW,A)}"', from=3-1, to=3-3]
	\arrow["{\prol(WW^,A)}"{description}, from=2-1, to=2-3]
	\arrow["{\prol(0W,A)}"{description}, draw=none, from=1-2, to=2-2]
	\arrow["{\prol(c,A)}"{description}, draw=none, from=2-2, to=3-2]
	\arrow[Rightarrow, no head, from=1-4, to=3-4]
	\arrow["{\prol(W,A)}", from=1-4, to=1-6]
	\arrow["{T.0.M}", from=1-6, to=3-6]
	\arrow["{\prol(WW,A)}"', from=3-4, to=3-6]
\end{tikzcd}\]

==> TikzDrawings/Ch4/Sec4/intermediate-step-in-144.tikz <==
% https://q.uiver.app/?q=WzAsMTAsWzAsMCwiTSJdLFswLDEsIk0iXSxbMiwwLCJUTSJdLFsyLDEsIlRNIl0sWzQsMCwiVC5UXlUuTSJdLFs0LDEsIlQuVF5WLk0iXSxbMywwXSxbMywxXSxbMSwwXSxbMSwxXSxbMCwxLCIiLDIseyJsZXZlbCI6Miwic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFswLDIsIlxccHJvbChXLEEpIl0sWzEsMywiXFxwcm9sKFcsQSkiLDJdLFsyLDQsIlQuXFxwcm9sKFUsQSkiXSxbMyw1LCJULlxccHJvbChWLEEpIiwyXSxbNCw1XSxbMiwzLCIiLDEseyJsZXZlbCI6Miwic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFs2LDcsIlQuXFxwcm9sKGYsQSkiLDEseyJzdHlsZSI6eyJib2R5Ijp7Im5hbWUiOiJub25lIn0sImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbOCw5LCJpZCIsMSx7InN0eWxlIjp7ImJvZHkiOnsibmFtZSI6Im5vbmUifSwiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dXQ==&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\[\begin{tikzcd}
    M & {} & TM & {} & {T.T^U.M} \\
    M & {} & TM & {} & {T.T^V.M}
    \arrow[Rightarrow, no head, from=1-1, to=2-1]
    \arrow["{\prol(W,A)}", from=1-1, to=1-3]
    \arrow["{\prol(W,A)}"', from=2-1, to=2-3]
    \arrow["{T.\prol(U,A)}", from=1-3, to=1-5]
    \arrow["{T.\prol(V,A)}"', from=2-3, to=2-5]
    \arrow[from=1-5, to=2-5]
    \arrow[Rightarrow, no head, from=1-3, to=2-3]
    \arrow["{T.\prol(f,A)}"{description}, draw=none, from=1-4, to=2-4]
    \arrow["id"{description}, draw=none, from=1-2, to=2-2]
\end{tikzcd}\]

==> TikzDrawings/Ch4/Sec4/inv-algd-mor-coh.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMCwwLCJDIl0sWzEsMCwiRCJdLFswLDEsIkMiXSxbMSwxLCJEIl0sWzAsMSwiZiJdLFswLDIsIlxcYmFye0F9LlYiLDJdLFsxLDMsIlxcYmFye0J9LlYiXSxbMiwzLCJmIiwyXV0=&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\[\begin{tikzcd}
    C & D \\
    C & D
    \arrow["f", from=1-1, to=1-2]
    \arrow["{\bar{A}.V}"', from=1-1, to=2-1]
    \arrow["{\bar{B}.V}", from=1-2, to=2-2]
    \arrow["f"', from=2-1, to=2-2]
\end{tikzcd}\]

==> TikzDrawings/Ch4/Sec4/inv-algd-mor-cylinder.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMCwwLCJcXGJhcntBfSJdLFsyLDAsIlxcYmFye0F9Il0sWzAsMiwiXFxiYXJ7Qn0iXSxbMiwyLCJcXGJhcntCfSJdLFswLDIsImYiXSxbMSwzLCJmIl0sWzAsMSwiXFxiYXJ7QX0uVSIsMSx7ImN1cnZlIjotNH1dLFswLDEsIlxcYmFye0F9LlYiLDEseyJjdXJ2ZSI6NH1dLFsyLDMsIlxcYmFye0J9LlUiLDEseyJjdXJ2ZSI6LTR9XSxbMiwzLCJcXGJhcntCfS5WIiwxLHsiY3VydmUiOjR9XSxbNiw3LCJcXGJhcntBfS5cXHRoZXRhIiwxLHsic2hvcnRlbiI6eyJzb3VyY2UiOjIwLCJ0YXJnZXQiOjIwfX1dLFs4LDksIlxcYmFye0J9LlxcdGhldGEiLDEseyJzaG9ydGVuIjp7InNvdXJjZSI6MjAsInRhcmdldCI6MjB9fV1d&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\[\begin{tikzcd}
    {\bar{A}} && {\bar{A}} \\
    \\
    {\bar{B}} && {\bar{B}}
    \arrow["f", from=1-1, to=3-1]
    \arrow["f", from=1-3, to=3-3]
    \arrow[""{name=0, anchor=center, inner sep=0}, "{\bar{A}.U}"{description}, curve={height=-24pt}, from=1-1, to=1-3]
    \arrow[""{name=1, anchor=center, inner sep=0}, "{\bar{A}.V}"{description}, curve={height=24pt}, from=1-1, to=1-3]
    \arrow[""{name=2, anchor=center, inner sep=0}, "{\bar{B}.U}"{description}, curve={height=-24pt}, from=3-1, to=3-3]
    \arrow[""{name=3, anchor=center, inner sep=0}, "{\bar{B}.V}"{description}, curve={height=24pt}, from=3-1, to=3-3]
    \arrow["{\bar{A}.\theta}"{description}, shorten <=6pt, shorten >=6pt, Rightarrow, from=0, to=1]
    \arrow["{\bar{B}.\theta}"{description}, shorten <=6pt, shorten >=6pt, Rightarrow, from=2, to=3]
\end{tikzcd}\]

==> TikzDrawings/Ch4/Sec4/inv-algd-to-nat-1.tikz <==
% https://q.uiver.app/?q===&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\[\begin{tikzcd}
    & {\prol(W, A)} \\
    M && TM \\
    N && TN \\
    & {\prol(W,B)}
    \arrow["m", from=2-1, to=3-1]
    \arrow["{T.m}", from=2-3, to=3-3]
    \arrow["{\pi^A}", from=1-2, to=2-1]
    \arrow["{\anc^B}"', from=1-2, to=2-3]
    \arrow["{\pi^B}"', from=4-2, to=3-1]
    \arrow["{\anc^B}", from=4-2, to=3-3]
    \arrow["f"{description}, shorten <=5pt, shorten >=5pt, from=1-2, to=4-2]
\end{tikzcd}\]

==> TikzDrawings/Ch4/Sec4/lift-addition.tikz <==
% https://q.uiver.app/?q=WzAsMTgsWzAsMCwiTSJdLFswLDEsIk0iXSxbMiwxLCJUXzIuVE0iXSxbMiwwLCJUXzJNIl0sWzAsMiwiTSJdLFsyLDIsIlQuVC5NIl0sWzEsMF0sWzEsMV0sWzEsMl0sWzMsMCwiTSJdLFszLDEsIk0iXSxbMywyLCJNIl0sWzUsMCwiVF8yTSJdLFs1LDEsIlQuVF8yTSJdLFs1LDIsIlQuVC5NIl0sWzQsMV0sWzQsMF0sWzQsMl0sWzAsMSwiIiwxLHsibGV2ZWwiOjIsInN0eWxlIjp7ImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbMCwzLCJcXHByb2woV14yLEEpIl0sWzMsMiwiXFxlbGxeMi5NIl0sWzEsNCwiIiwxLHsibGV2ZWwiOjIsInN0eWxlIjp7ImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbMiw1LCIrLlQuTSJdLFs0LDUsIlxccHJvbChXVyxBKSIsMl0sWzEsMiwiXFxwcm9sKFdeMlcsQSkiLDFdLFs2LDcsIlxccHJvbChcXGVsbF4yLEEpIiwxLHsic3R5bGUiOnsiYm9keSI6eyJuYW1lIjoibm9uZSJ9LCJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzcsOCwiXFxwcm9sKCtXLEEpIiwxLHsic3R5bGUiOnsiYm9keSI6eyJuYW1lIjoibm9uZSJ9LCJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzksMTAsIiIsMCx7ImxldmVsIjoyLCJzdHlsZSI6eyJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzEwLDExLCIiLDAseyJsZXZlbCI6Miwic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFs5LDEyLCJcXHByb2woV14yLEEpIl0sWzEyLDEzLCJcXGVsbF4yLk0iXSxbMTAsMTMsIlxccHJvbChXV14yLEEpIiwxXSxbMTEsMTQsIlxccHJvbChXVyxBKSIsMl0sWzE2LDE1LCJcXHByb2woKyxBKSIsMSx7InN0eWxlIjp7ImJvZHkiOnsibmFtZSI6Im5vbmUifSwiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFsxNSwxNywiXFxwcm9sKFxcZWxsLkEpIiwxLHsic3R5bGUiOnsiYm9keSI6eyJuYW1lIjoibm9uZSJ9LCJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzEzLDE0LCJULisuTSJdXQ==&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\[\begin{tikzcd}
	M & {} & {T_2M} & M & {} & {T_2M} \\
	M & {} & {T_2.TM} & M & {} & {T.T_2M} \\
	M & {} & {T.T.M} & M & {} & {T.T.M}
	\arrow[Rightarrow, no head, from=1-1, to=2-1]
	\arrow["{\prol(W^2,A)}", from=1-1, to=1-3]
	\arrow["{\ell^2.M}", from=1-3, to=2-3]
	\arrow[Rightarrow, no head, from=2-1, to=3-1]
	\arrow["{+.T.M}", from=2-3, to=3-3]
	\arrow["{\prol(WW,A)}"', from=3-1, to=3-3]
	\arrow["{\prol(W^2W,A)}"{description}, from=2-1, to=2-3]
	\arrow["{\prol(\ell^2,A)}"{description}, draw=none, from=1-2, to=2-2]
	\arrow["{\prol(+W,A)}"{description}, draw=none, from=2-2, to=3-2]
	\arrow[Rightarrow, no head, from=1-4, to=2-4]
	\arrow[Rightarrow, no head, from=2-4, to=3-4]
	\arrow["{\prol(W^2,A)}", from=1-4, to=1-6]
	\arrow["{\ell^2.M}", from=1-6, to=2-6]
	\arrow["{\prol(WW^2,A)}"{description}, from=2-4, to=2-6]
	\arrow["{\prol(WW,A)}"', from=3-4, to=3-6]
	\arrow["{\prol(+,A)}"{description}, draw=none, from=1-5, to=2-5]
	\arrow["{\prol(\ell.A)}"{description}, draw=none, from=2-5, to=3-5]
	\arrow["{T.+.M}", from=2-6, to=3-6]
\end{tikzcd}\] 

==> TikzDrawings/Ch4/Sec4/lift-zero.tikz <==
% https://q.uiver.app/?q=WzAsMTgsWzAsMCwiTSJdLFswLDEsIk0iXSxbMiwxLCJUTSJdLFsyLDAsIk0iXSxbMCwyLCJNIl0sWzIsMiwiVC5ULk0iXSxbMSwwXSxbMSwxXSxbMSwyXSxbMywwLCJNIl0sWzMsMSwiTSJdLFszLDIsIk0iXSxbNSwwLCJNIl0sWzUsMSwiVE0iXSxbNSwyLCJUXjJNIl0sWzQsMF0sWzQsMV0sWzQsMl0sWzAsMSwiIiwxLHsibGV2ZWwiOjIsInN0eWxlIjp7ImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbMCwzLCJcXHByb2woXFxOLEEpIl0sWzMsMiwiMC5NIl0sWzEsNCwiIiwxLHsibGV2ZWwiOjIsInN0eWxlIjp7ImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbMiw1LCJcXGVsbC5NIl0sWzQsNSwiXFxwcm9sKFdXLEEpIiwyXSxbMSwyLCJcXHByb2woVyxBKSIsMV0sWzYsNywiXFxwcm9sKDAsQSkiLDEseyJzdHlsZSI6eyJib2R5Ijp7Im5hbWUiOiJub25lIn0sImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbNyw4LCJcXHByb2woXFxlbGwsQSkiLDEseyJzdHlsZSI6eyJib2R5Ijp7Im5hbWUiOiJub25lIn0sImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbOSwxMCwiIiwwLHsibGV2ZWwiOjIsInN0eWxlIjp7ImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbMTAsMTEsIiIsMCx7ImxldmVsIjoyLCJzdHlsZSI6eyJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzksMTIsIlxccHJvbChcXE4sQSkiXSxbMTIsMTNdLFsxMywxNF0sWzExLDE0XSxbMTAsMTNdLFsxNSwxNiwiXFxwcm9sKDAsQSkiLDEseyJzdHlsZSI6eyJib2R5Ijp7Im5hbWUiOiJub25lIn0sImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbMTYsMTcsIlxccHJvbCgwVyxBKSIsMSx7InN0eWxlIjp7ImJvZHkiOnsibmFtZSI6Im5vbmUifSwiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dXQ==&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\[\begin{tikzcd}
	M & {} & M & M & {} & M \\
	M & {} & TM & M & {} & TM \\
	M & {} & {T.T.M} & M & {} & {T^2M}
	\arrow[Rightarrow, no head, from=1-1, to=2-1]
	\arrow["{\prol(\N,A)}", from=1-1, to=1-3]
	\arrow["{0.M}", from=1-3, to=2-3]
	\arrow[Rightarrow, no head, from=2-1, to=3-1]
	\arrow["{\ell.M}", from=2-3, to=3-3]
	\arrow["{\prol(WW,A)}"', from=3-1, to=3-3]
	\arrow["{\prol(W,A)}"{description}, from=2-1, to=2-3]
	\arrow["{\prol(0,A)}"{description}, draw=none, from=1-2, to=2-2]
	\arrow["{\prol(\ell,A)}"{description}, draw=none, from=2-2, to=3-2]
	\arrow[Rightarrow, no head, from=1-4, to=2-4]
	\arrow[Rightarrow, no head, from=2-4, to=3-4]
	\arrow["{\prol(\N,A)}", from=1-4, to=1-6]
	\arrow[from=1-6, to=2-6]
	\arrow[from=2-6, to=3-6]
	\arrow[from=3-4, to=3-6]
	\arrow[from=2-4, to=2-6]
	\arrow["{\prol(0,A)}"{description}, draw=none, from=1-5, to=2-5]
	\arrow["{\prol(0W,A)}"{description}, draw=none, from=2-5, to=3-5]
\end{tikzcd}\]

==> TikzDrawings/Ch4/Sec4/mapImage.tikz <==
% https://q.uiver.app/?q=WzAsMTgsWzAsMiwiTSJdLFsyLDIsIlReVU0iXSxbMCwzLCJNIl0sWzIsMywiVF57VX1NIl0sWzEsMl0sWzEsM10sWzQsMiwiVF5VLlReWE0iXSxbNCwzLCJUXlUuVF5YTSJdLFs2LDIsIlReVS5UXlguVF5WTSJdLFs2LDMsIlReVS5UXlkuVF5WTSJdLFszLDJdLFszLDNdLFs1LDJdLFs1LDNdLFsyLDAsIk0iXSxbNCwwLCJUXntVVlh9TSJdLFsyLDEsIk0iXSxbNCwxLCJUXntVVlh9TSJdLFswLDEsIlxccHJvbChVLEEpIl0sWzIsMywiXFxwcm9sKFUsQSkiLDJdLFswLDIsIiIsMCx7ImxldmVsIjoyLCJzdHlsZSI6eyJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzEsMywiIiwwLHsibGV2ZWwiOjIsInN0eWxlIjp7ImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbNCw1LCJcXHByb2woaWQsQSkiLDEseyJzdHlsZSI6eyJib2R5Ijp7Im5hbWUiOiJub25lIn0sImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbMSw2LCJUXlUuXFxwcm9sKFgsQSkiXSxbMyw3LCJUXlUuXFxwcm9sKFksQSkiLDJdLFs2LDcsIlReVS5cXHRoZXRhLiBNIiwxXSxbNiw4LCJUXlUuVF5YLlxccHJvbChWLEEpIl0sWzgsOSwiVF5VLlxcdGhldGEuVF5WIE0iLDFdLFs3LDksIlReVS5UXlkuXFxwcm9sKFYsQSkiLDJdLFsxMCwxMSwiVF5VLlxccHJvbChYLFxcdGhldGEpIiwxLHsic3R5bGUiOnsiYm9keSI6eyJuYW1lIjoibm9uZSJ9LCJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzEyLDEzLCJUXlUuXFx0aGV0YS5cXHByb2woaWQsQSkiLDEseyJzdHlsZSI6eyJib2R5Ijp7Im5hbWUiOiJub25lIn0sImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbMTQsMTUsIlxccHJvbChVWFYsQSkiXSxbMTYsMTcsIlxccHJvbChVWVYsQSkiLDJdLFsxNSwxNywiVF5VLlxcdGhldGEuVF5WTSJdLFsxNCwxNiwiIiwxLHsibGV2ZWwiOjIsInN0eWxlIjp7ImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbMzEsMzIsIlxccHJvbChVXFx0aGV0YSBWLCBBKSIsMSx7InNob3J0ZW4iOnsic291cmNlIjoyMCwidGFyZ2V0IjoyMH0sInN0eWxlIjp7ImJvZHkiOnsibmFtZSI6Im5vbmUifSwiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dXQ==&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\[\begin{tikzcd}
	&& M && {T^{UVX}M} \\
	&& M && {T^{UVX}M} \\
	M & {} & {T^UM} & {} & {T^U.T^XM} & {} & {T^U.T^X.T^VM} \\
	M & {} & {T^{U}M} & {} & {T^U.T^XM} & {} & {T^U.T^Y.T^VM}
	\arrow["{\prol(U,A)}", from=3-1, to=3-3]
	\arrow["{\prol(U,A)}"', from=4-1, to=4-3]
	\arrow[Rightarrow, no head, from=3-1, to=4-1]
	\arrow[Rightarrow, no head, from=3-3, to=4-3]
	\arrow["{\prol(id,A)}"{description}, draw=none, from=3-2, to=4-2]
	\arrow["{T^U.\prol(X,A)}", from=3-3, to=3-5]
	\arrow["{T^U.\prol(Y,A)}"', from=4-3, to=4-5]
	\arrow["{T^U.\theta. M}"{description}, from=3-5, to=4-5]
	\arrow["{T^U.T^X.\prol(V,A)}", from=3-5, to=3-7]
	\arrow["{T^U.\theta.T^V M}"{description}, from=3-7, to=4-7]
	\arrow["{T^U.T^Y.\prol(V,A)}"', from=4-5, to=4-7]
	\arrow["{T^U.\prol(X,\theta)}"{description}, draw=none, from=3-4, to=4-4]
	\arrow["{T^U.\theta.\prol(id,A)}"{description}, draw=none, from=3-6, to=4-6]
	\arrow[""{name=0, anchor=center, inner sep=0}, "{\prol(UXV,A)}", from=1-3, to=1-5]
	\arrow[""{name=1, anchor=center, inner sep=0}, "{\prol(UYV,A)}"', from=2-3, to=2-5]
	\arrow["{T^U.\theta.T^VM}", from=1-5, to=2-5]
	\arrow[Rightarrow, no head, from=1-3, to=2-3]
	\arrow["{\prol(U\theta V, A)}"{description}, Rightarrow, draw=none, from=0, to=1]
\end{tikzcd}\]

==> TikzDrawings/Ch4/Sec4/span-comp-transverse-limits.tikz <==
% https://q.uiver.app/?q=WzAsMTAsWzAsMCwiTSJdLFsyLDAsIlReVU0iXSxbNCwwLCJUXlUuVF5WTSJdLFswLDEsIk0iXSxbMiwxLCJUXntVJ30iXSxbNCwxLCJUXntVJ30uVF57Vid9TSJdLFsxLDBdLFsxLDFdLFszLDBdLFszLDFdLFswLDEsIlxccHJvbChVLEEpIl0sWzEsMiwiVF5VLlxccHJvbChWLEEpIl0sWzIsNSwiZi5nLk0iXSxbMCwzLCIiLDAseyJsZXZlbCI6Miwic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFsxLDQsImYuTSIsMV0sWzMsNCwiXFxwcm9sKFUnLEEpIiwyXSxbNCw1LCJUXntVJ30uXFxwcm9sKFYnLEEpIiwyXSxbNiw3LCJcXGFscGhhIiwxLHsic3R5bGUiOnsiYm9keSI6eyJuYW1lIjoibm9uZSJ9LCJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzgsOSwiZi5cXGJldGEiLDEseyJzdHlsZSI6eyJib2R5Ijp7Im5hbWUiOiJub25lIn0sImhlYWQiOnsibmFtZSI6Im5vbmUifX19XV0=&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\[\begin{tikzcd}
	M & {} & {T^UM} & {} & {T^U.T^VM} \\
	M & {} & {T^{U'}} & {} & {T^{U'}.T^{V'}M}
	\arrow["{\prol(U,A)}", from=1-1, to=1-3]
	\arrow["{T^U.\prol(V,A)}", from=1-3, to=1-5]
	\arrow["{f.g.M}", from=1-5, to=2-5]
	\arrow[Rightarrow, no head, from=1-1, to=2-1]
	\arrow["{f.M}"{description}, from=1-3, to=2-3]
	\arrow["{\prol(U',A)}"', from=2-1, to=2-3]
	\arrow["{T^{U'}.\prol(V',A)}"', from=2-3, to=2-5]
	\arrow["\alpha"{description}, draw=none, from=1-2, to=2-2]
	\arrow["{f.\beta}"{description}, draw=none, from=1-4, to=2-4]
\end{tikzcd}\]

==> TikzDrawings/Ch4/Sec4/span-for-higher-weil.tikz <==
% https://q.uiver.app/?q=WzAsNixbMCwyLCJNIl0sWzEsMSwiXFxwcm9sKFcsQSkiXSxbMiwyLCJUTSJdLFszLDEsIlReVS5cXHByb2woViwgQSkiXSxbNCwyLCJUXlUuVF5WTSJdLFsyLDAsIlxccHJvbChXViwgQSkiXSxbMywyLCJUXlUuXFxwcm9sKHBeVixBKSJdLFsxLDIsIlxcYW5jIiwyXSxbMSwwLCJcXHBpXlUiXSxbMyw0LCJUXlUuXFxhbmNeViIsMl0sWzUsMSwiXFxwcm9sKFVwXlYsIEEpIiwyLHsibGFiZWxfcG9zaXRpb24iOjYwfV0sWzUsMywiXFxhbmMuXFxwcm9sKFYsQSkiXSxbNSwyLCIiLDAseyJzdHlsZSI6eyJuYW1lIjoiY29ybmVyIn19XV0=&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\[\begin{tikzcd}
	&& {\prol(WV, A)} \\
	& {\prol(W,A)} && {T^U.\prol(V, A)} \\
	M && TM && {T^U.T^VM}
	\arrow["{T^U.\prol(p^V,A)}", from=2-4, to=3-3]
	\arrow["\anc"', from=2-2, to=3-3]
	\arrow["{\pi^U}", from=2-2, to=3-1]
	\arrow["{T^U.\anc^V}"', from=2-4, to=3-5]
	\arrow["{\prol(Up^V, A)}"'{pos=0.6}, from=1-3, to=2-2]
	\arrow["{\anc.\prol(V,A)}", from=1-3, to=2-4]
	\arrow["\lrcorner"{anchor=center, pos=0.125, rotate=-45}, draw=none, from=1-3, to=3-3]
\end{tikzcd}\]

==> TikzDrawings/Ch4/Sec4/tang-nat-pres-anchors.tikz <==
% https://q.uiver.app/?q=WzAsOCxbMSwwLCJBLlQiXSxbMiwwLCJCLlQiXSxbMCwwLCJBJyJdLFszLDAsIkInIl0sWzAsMSwiVE0iXSxbMSwxLCJULkEiXSxbMiwxLCJULkIiXSxbMywxLCJUTiJdLFsyLDQsIlxcYW5jXkEiLDFdLFswLDUsIlxcYWxwaGEiLDFdLFsxLDYsIlxcYmV0YSIsMV0sWzMsNywiXFxhbmNeQiIsMV0sWzIsMCwiIiwxLHsibGV2ZWwiOjIsInN0eWxlIjp7ImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbNCw1LCIiLDEseyJsZXZlbCI6Miwic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFswLDEsIlxcZ2FtbWEuVCJdLFs1LDYsIlQuXFxnYW1tYSJdLFsxLDMsIiIsMCx7ImxldmVsIjoyLCJzdHlsZSI6eyJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzYsNywiIiwwLHsibGV2ZWwiOjIsInN0eWxlIjp7ImhlYWQiOnsibmFtZSI6Im5vbmUifX19XV0=&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\[\begin{tikzcd}
    {A'} & {A.T} & {B.T} & {B'} \\
    TM & {T.A} & {T.B} & TN
    \arrow["{\anc^A}"{description}, from=1-1, to=2-1]
    \arrow["\alpha"{description}, from=1-2, to=2-2]
    \arrow["\beta"{description}, from=1-3, to=2-3]
    \arrow["{\anc^B}"{description}, from=1-4, to=2-4]
    \arrow[Rightarrow, no head, from=1-1, to=1-2]
    \arrow[Rightarrow, no head, from=2-1, to=2-2]
    \arrow["{\gamma.T}", from=1-2, to=1-3]
    \arrow["{T.\gamma}", from=2-2, to=2-3]
    \arrow[Rightarrow, no head, from=1-3, to=1-4]
    \arrow[Rightarrow, no head, from=2-3, to=2-4]
\end{tikzcd}\]


==> TikzDrawings/Ch4/Sec4/top-cube.tikz <==
% https://q.uiver.app/?q=WzAsNixbMSwwLCJcXHByb2woV1UsQSkiXSxbMSwxLCJcXHByb2woV1YsQSkiXSxbMCwwLCJcXHByb2woVyxBKSJdLFswLDEsIlxccHJvbChXLEEpIl0sWzIsMCwiVC5cXHByb2woVSxBKSJdLFsyLDEsIlQuXFxwcm9sKFYsQSkiXSxbMCwxLCJcXHByb2woV2YsQSkiLDEseyJzdHlsZSI6eyJib2R5Ijp7Im5hbWUiOiJkYXNoZWQifX19XSxbMCwyXSxbMSwzXSxbMiwzLCIiLDEseyJsZXZlbCI6Miwic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFsxLDUsIlxcYWxwaGEuXFxwcm9sKFYsQSkiLDJdLFswLDQsIlxcYWxwaGEuXFxwcm9sKFUsQSkiXSxbNCw1LCJULlxccHJvbChmLEEpIl1d&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\[\begin{tikzcd}[column sep = large, row sep = large]
    {\prol(W,A)} & {\prol(WU,A)} & {T.\prol(U,A)} \\
    {\prol(W,A)} & {\prol(WV,A)} & {T.\prol(V,A)}
    \arrow["{\prol(Wf,A)}"{description}, dashed, from=1-2, to=2-2]
    \arrow[from=1-2, to=1-1]
    \arrow[from=2-2, to=2-1]
    \arrow[Rightarrow, no head, from=1-1, to=2-1]
    \arrow["{\alpha.\prol(V,A)}"', from=2-2, to=2-3]
    \arrow["{\alpha.\prol(U,A)}", from=1-2, to=1-3]
    \arrow["{T.\prol(f,A)}", from=1-3, to=2-3]
\end{tikzcd}\]

==> TikzDrawings/Ch4/Sec4/transverse-squares.tikz <==
% https://q.uiver.app/?q=WzAsMTIsWzAsMCwiVyJdLFswLDEsIlciXSxbMSwwLCJXIl0sWzEsMSwiVyJdLFsyLDAsIldeMiJdLFsyLDEsIlciXSxbMywwLCJXIl0sWzMsMSwiXFxOIl0sWzQsMCwiV14yIl0sWzUsMCwiV1ciXSxbNCwxLCJcXE4iXSxbNSwxLCJXIl0sWzAsMiwiIiwwLHsibGV2ZWwiOjIsInN0eWxlIjp7ImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbMCwxLCIiLDIseyJsZXZlbCI6Miwic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFsxLDMsIiIsMix7ImxldmVsIjoyLCJzdHlsZSI6eyJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzIsMywiIiwwLHsibGV2ZWwiOjIsInN0eWxlIjp7ImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbNCw1LCJcXHBpXzAiLDJdLFs0LDYsIlxccGlfMSJdLFs1LDcsInAiXSxbNiw3LCJwIl0sWzgsOSwiXFxtdSJdLFs5LDExLCJXcCJdLFs4LDEwLCJwIiwyXSxbMTAsMTEsIjAiXV0=&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\[\begin{tikzcd}
    W & W & {W^2} & W & {W^2} & WW \\
    W & W & W & \N & \N & W
    \arrow[Rightarrow, no head, from=1-1, to=1-2]
    \arrow[Rightarrow, no head, from=1-1, to=2-1]
    \arrow[Rightarrow, no head, from=2-1, to=2-2]
    \arrow[Rightarrow, no head, from=1-2, to=2-2]
    \arrow["{\pi_0}"', from=1-3, to=2-3]
    \arrow["{\pi_1}", from=1-3, to=1-4]
    \arrow["p", from=2-3, to=2-4]
    \arrow["p", from=1-4, to=2-4]
    \arrow["\mu", from=1-5, to=1-6]
    \arrow["Wp", from=1-6, to=2-6]
    \arrow["p"', from=1-5, to=2-5]
    \arrow["0", from=2-5, to=2-6]
\end{tikzcd}\]

==> TikzDrawings/Ch4/Sec4/two-cell-from-2-cat.tikz <==
% https://q.uiver.app/?q=WzAsMyxbMCwwLCJcXHdvbmUiXSxbMSwwLCJcXG1hdGhzZntTcE1vZH0oQSxCKSJdLFsyLDAsIlxcQyJdLFsxLDIsIlUiXSxbMCwxLCJcXGJhcntBfSIsMCx7ImN1cnZlIjotMn1dLFswLDEsIlxcYmFye0J9IiwyLHsiY3VydmUiOjJ9XSxbNCw1LCJmIiwyLHsic2hvcnRlbiI6eyJzb3VyY2UiOjIwLCJ0YXJnZXQiOjIwfX1dXQ==&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\[\begin{tikzcd}
	\wone &[3em] {\C^{\anc[f]}} & \C
	\arrow["U", from=1-2, to=1-3]
	\arrow[""{name=0, anchor=center, inner sep=0}, "{\bar{A}}", curve={height=-12pt}, from=1-1, to=1-2]
	\arrow[""{name=1, anchor=center, inner sep=0}, "{\bar{B}}"', curve={height=12pt}, from=1-1, to=1-2]
	\arrow["f"', shorten <=3pt, shorten >=3pt, Rightarrow, from=0, to=1]
\end{tikzcd}\]

==> TikzDrawings/Ch4/Sec4/wc-cell.tikz <==
\[% https://q.uiver.app/?q=WzAsNixbMCwwLCJNIl0sWzIsMCwiVE0iXSxbMCwxLCJNIl0sWzIsMSwiVC5ULk0iXSxbMSwwXSxbMSwxXSxbMCwyLCIiLDEseyJsZXZlbCI6Miwic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFsxLDMsIlQuYy5NIl0sWzIsMywiXFxwcm9sKFdXVyxBKSIsMl0sWzAsMSwiXFxwcm9sKFdXVyxBKSIsMV0sWzQsNSwiXFxwcm9sKFdjLEEpIiwxLHsic3R5bGUiOnsiYm9keSI6eyJuYW1lIjoibm9uZSJ9LCJoZWFkIjp7Im5hbWUiOiJub25lIn19fV1d&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
    M & {} & TM \\
    M & {} & {T.T.M}
    \arrow[Rightarrow, no head, from=1-1, to=2-1]
    \arrow["{T.c.M}", from=1-3, to=2-3]
    \arrow["{\prol(WWW,A)}"', from=2-1, to=2-3]
    \arrow["{\prol(WWW,A)}"{description}, from=1-1, to=1-3]
    \arrow["{\prol(Wc,A)}"{description}, draw=none, from=1-2, to=2-2]
\end{tikzcd}\]

==> TikzDrawings/Ch4/Sec4/wc-span.tikz <==
\[% https://q.uiver.app/?q=WzAsMTAsWzAsMSwiTSJdLFsyLDEsIlRNIl0sWzEsMCwiXFxwcm9sKFcsTSkiXSxbMCwyLCJNIl0sWzIsMiwiVE0iXSxbMywwLCJULlxccHJvbChXVyxNKSJdLFs0LDEsIlRUVE0iXSxbNCwyLCJUVFRNIl0sWzEsMywiXFxwcm9sKFcsTSkiXSxbMywzLCJULlxccHJvbChXVyxNKSJdLFs2LDcsIlQuYyJdLFsxLDQsIiIsMCx7ImxldmVsIjoyLCJzdHlsZSI6eyJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzAsMywiIiwwLHsibGV2ZWwiOjIsInN0eWxlIjp7ImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbMiwwXSxbMiwxXSxbNSwxXSxbNSw2XSxbOSw3XSxbOSw0XSxbOCw0XSxbOCwzXSxbNSw5LCJULlxcc2lnbWEiLDEseyJzaG9ydGVuIjp7InNvdXJjZSI6MTAsInRhcmdldCI6MTB9fV0sWzIsOCwiIiwxLHsic2hvcnRlbiI6eyJzb3VyY2UiOjEwLCJ0YXJnZXQiOjIwfSwibGV2ZWwiOjIsInN0eWxlIjp7ImhlYWQiOnsibmFtZSI6Im5vbmUifX19XV0=&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
    & {\prol(W,A)} && {T.\prol(WW,A)} \\
    M && TM && TTTM \\
    M && TM && TTTM \\
    & {\prol(W,A)} && {T.\prol(WW,A)}
    \arrow["{T.c.M}", from=2-5, to=3-5]
    \arrow[Rightarrow, no head, from=2-3, to=3-3]
    \arrow[Rightarrow, no head, from=2-1, to=3-1]
    \arrow[from=1-2, to=2-1]
    \arrow[from=1-2, to=2-3]
    \arrow[from=1-4, to=2-3]
    \arrow[from=1-4, to=2-5]
    \arrow[from=4-4, to=3-5]
    \arrow[from=4-4, to=3-3]
    \arrow[from=4-2, to=3-3]
    \arrow[from=4-2, to=3-1]
    \arrow["{T.\sigma}"{description}, shorten <=5pt, shorten >=5pt, from=1-4, to=4-4]
    \arrow[shorten <=5pt, shorten >=11pt, Rightarrow, no head, from=1-2, to=4-2]
\end{tikzcd}\]


==> TikzDrawings/Ch4/Sec5/cartesian-arrow.tikz <==
% https://q.uiver.app/?q=WzAsNSxbMCwwLCJaIl0sWzIsMSwiWSJdLFsxLDEsIlgiXSxbMCwyLCJBIl0sWzIsMiwiQiJdLFswLDEsImciXSxbMiwxLCJmIiwyXSxbMCwyLCJcXGV4aXN0cyFoIiwyLHsic3R5bGUiOnsiYm9keSI6eyJuYW1lIjoiZGFzaGVkIn19fV0sWzMsNCwidSJdXQ==&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\[\begin{tikzcd}
    Z \\
    & X & Y \\
    A && B
    \arrow["g", from=1-1, to=2-3]
    \arrow["f"', from=2-2, to=2-3]
    \arrow["{\exists!h}"', dashed, from=1-1, to=2-2]
    \arrow["u", from=3-1, to=3-3]
\end{tikzcd}\]

==> TikzDrawings/Ch4/Sec5/pb-cartesian-arrow.tikz <==
% https://q.uiver.app/?q=WzAsNSxbMSwyLCJBIl0sWzIsMiwiQiJdLFsyLDEsIlkiXSxbMSwxLCJYIl0sWzAsMCwiWiJdLFsyLDEsInkiXSxbMywwLCJ4Il0sWzQsMCwieiIsMix7ImN1cnZlIjoxfV0sWzQsMiwiZyIsMCx7ImN1cnZlIjotMX1dLFszLDIsImYiXSxbMCwxLCJ1Il0sWzMsMSwiIiwyLHsic3R5bGUiOnsibmFtZSI6ImNvcm5lciJ9fV0sWzQsMywiXFxleGlzdHMhIGgiLDEseyJzdHlsZSI6eyJib2R5Ijp7Im5hbWUiOiJkYXNoZWQifX19XV0=&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\[\begin{tikzcd}
    Z \\
    & X & Y \\
    & A & B
    \arrow["y", from=2-3, to=3-3]
    \arrow["x", from=2-2, to=3-2]
    \arrow["z"', curve={height=6pt}, from=1-1, to=3-2]
    \arrow["g", curve={height=-6pt}, from=1-1, to=2-3]
    \arrow["f", from=2-2, to=2-3]
    \arrow["u", from=3-2, to=3-3]
    \arrow["\lrcorner"{anchor=center, pos=0.125}, draw=none, from=2-2, to=3-3]
    \arrow["{\exists! h}"{description}, dashed, from=1-1, to=2-2]
\end{tikzcd}\]

==> TikzDrawings/Ch4/anc-cart-p-2.tikz <==
% https://q.uiver.app/?q=WzAsNixbMCwwLCJcXHdpZGVoYXQgQS5ULlReVS5ULlReViJdLFsxLDAsIlQuXFx3aWRlaGF0IEEuVF5VLlQuVF5WIl0sWzIsMCwiVC5UXlUuXFx3aWRlaGF0IEEuVC5UXlYiXSxbMCwxLCJcXHdpZGVoYXQgQS5ULlReVS5UXlYiXSxbMSwxLCJULlxcd2lkZWhhdCBBLlReVS5UXlYiXSxbMiwxLCJULlReVS5cXHdpZGVoYXQgQS5UXlYiXSxbMCwzLCJcXHdpZGVoYXQgQS5ULlReVS5wLlReViIsMl0sWzEsNCwiVC5cXHdpZGVoYXQgQS5UXlUucC5UXlYiLDJdLFsyLDUsIlQuVF5VLlxcd2lkZWhhdCBBLnAuVF5WIiwyXSxbMSwyLCJULlxcYWxwaGFeVS5ULlReViJdLFswLDEsIlxcYWxwaGEuVF5VLlQuVF5WIl0sWzMsNCwiXFxhbHBoYS5UXlUuVF5WIiwyXSxbNCw1LCJULlxcYWxwaGFeVS5UXlYiLDJdXQ==
\begin{tikzcd}
	{\widehat A.T.T^U.T.T^V} &[3em] {T.\widehat A.T^U.T.T^V} &[3em] {T.T^U.\widehat A.T.T^V} \\
	{\widehat A.T.T^U.T^V} & {T.\widehat A.T^U.T^V} & {T.T^U.\widehat A.T^V}
	\arrow["{\widehat A.T.T^U.p.T^V}"', from=1-1, to=2-1]
	\arrow["{T.\widehat A.T^U.p.T^V}"', from=1-2, to=2-2]
	\arrow["{T.T^U.\widehat A.p.T^V}"', from=1-3, to=2-3]
	\arrow["{T.\alpha^U.T.T^V}", from=1-2, to=1-3]
	\arrow["{\alpha.T^U.T.T^V}", from=1-1, to=1-2]
	\arrow["{\alpha.T^U.T^V}"', from=2-1, to=2-2]
	\arrow["{T.\alpha^U.T^V}"', from=2-2, to=2-3]
\end{tikzcd}

==> TikzDrawings/Ch4/boxtimes.tikz <==
% https://q.uiver.app/?q=WzAsMTIsWzAsMiwiTSJdLFsxLDEsIlxccHJvbChVLEEpIl0sWzIsMiwiVF5VTSJdLFswLDMsIk0iXSxbMiwzLCJUXlZNIl0sWzEsNCwiXFxwcm9sKFYsQSkiXSxbMywxLCJUXlUuXFxwcm9sKFgsQSkiXSxbMyw0LCJcXHByb2woWSxBKSJdLFs0LDIsIlReVS5UXlhNIl0sWzQsMywiVF5WLlReWU0iXSxbMiwwLCJcXHByb2woVVgsQSkiXSxbMiw1LCJcXHByb2woVlksQSkiXSxbMSwwLCJcXHBpXlUiLDJdLFsxLDIsIlxcYW5jXlUiXSxbMCwzLCIiLDEseyJsZXZlbCI6Miwic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFs1LDMsIlxccGleViJdLFs1LDQsIlxcYW5jXlYiLDJdLFsyLDQsIlxcdGhldGEuTSJdLFsxLDUsImYiLDFdLFs2LDgsIlReVS5cXGFuY15YIl0sWzcsOSwiVF5WLlxcYW5jXlkiLDJdLFs2LDcsImciLDFdLFs4LDksIlxcdGhldGEuXFxwaGkuTSJdLFs2LDIsIlReVS5cXHBpXlgiLDJdLFs3LDQsIlReVi5cXHBpXlkiXSxbMTAsMV0sWzEwLDZdLFsxMSw1XSxbMTEsN10sWzEwLDIsIiIsMSx7InN0eWxlIjp7Im5hbWUiOiJjb3JuZXIifX1dLFsxMSw0LCIiLDEseyJzdHlsZSI6eyJuYW1lIjoiY29ybmVyIn19XV0=
\begin{tikzcd}
	&& {\prol(UX,A)} \\
	& {\prol(U,A)} && {T^U.\prol(X,A)} \\
	M && {T^UM} && {T^U.T^XM} \\
	M && {T^VM} && {T^V.T^YM} \\
	& {\prol(V,A)} && {\prol(Y,A)} \\
	&& {\prol(VY,A)}
	\arrow["{\pi^U}"', from=2-2, to=3-1]
	\arrow["{\anc^U}", from=2-2, to=3-3]
	\arrow[Rightarrow, no head, from=3-1, to=4-1]
	\arrow["{\pi^V}", from=5-2, to=4-1]
	\arrow["{\anc^V}"', from=5-2, to=4-3]
	\arrow["{\theta.M}", from=3-3, to=4-3]
	\arrow["f"{description}, from=2-2, to=5-2]
	\arrow["{T^U.\anc^X}", from=2-4, to=3-5]
	\arrow["{T^V.\anc^Y}"', from=5-4, to=4-5]
	\arrow["g"{description}, from=2-4, to=5-4]
	\arrow["{\theta.\phi.M}", from=3-5, to=4-5]
	\arrow["{T^U.\pi^X}"', from=2-4, to=3-3]
	\arrow["{T^V.\pi^Y}", from=5-4, to=4-3]
	\arrow[from=1-3, to=2-2]
	\arrow[from=1-3, to=2-4]
	\arrow[from=6-3, to=5-2]
	\arrow[from=6-3, to=5-4]
	\arrow["\lrcorner"{anchor=center, pos=0.125, rotate=-45}, draw=none, from=1-3, to=3-3]
	\arrow["\lrcorner"{anchor=center, pos=0.125, rotate=135}, draw=none, from=6-3, to=4-3]
\end{tikzcd}

==> TikzDrawings/Ch4/dbun-pullback-abun.tikz <==
% https://q.uiver.app/?q=WzAsOCxbMSwxLCIoXFxwcm9sKEEpLCBcXGxhbWJkYSBcXHggXFxlbGwpIl0sWzEsMiwiKEEsXFxsYW1iZGEpIl0sWzIsMSwiKFRBLCBcXGVsbCkiXSxbMiwyLCIoVE0sXFxlbGwpIl0sWzMsMCwiKFRBLFxcZWxsKSJdLFszLDMsIihUTSxcXGVsbCkiXSxbMCwzLCIoVE0sXFxlbGwpIl0sWzAsMCwiKFRNLFxcZWxsKSJdLFswLDEsIlxccGlfMCJdLFswLDIsIlxccGlfMSIsMl0sWzIsMywiKFQuXFxwaSkiXSxbMSwzLCJcXGFuYyIsMl0sWzAsMywiIiwxLHsic3R5bGUiOnsibmFtZSI6ImNvcm5lciJ9fV0sWzIsNCwiIiwxLHsibGV2ZWwiOjIsInN0eWxlIjp7ImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbMyw1LCIiLDEseyJsZXZlbCI6Miwic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFs0LDUsIlQuXFxwaSIsMV0sWzEsNl0sWzYsNSwiIiwwLHsibGV2ZWwiOjJ9XSxbNyw0LCIiLDEseyJsZXZlbCI6Miwic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFs3LDYsIlQuXFxwaSIsMV0sWzAsN11d
\begin{tikzcd}
	{(TM,\ell)} &&& {(TA,\ell)} \\
	& {(\prol(A), \lambda \x \ell)} & {(TA, \ell)} \\
	& {(A,\lambda)} & {(TM,\ell)} \\
	{(TM,\ell)} &&& {(TM,\ell)}
	\arrow["{\pi_0}", from=2-2, to=3-2]
	\arrow["{\pi_1}"', from=2-2, to=2-3]
	\arrow["{(T.\pi)}", from=2-3, to=3-3]
	\arrow["\anc"', from=3-2, to=3-3]
	\arrow["\lrcorner"{anchor=center, pos=0.125}, draw=none, from=2-2, to=3-3]
	\arrow[Rightarrow, no head, from=2-3, to=1-4]
	\arrow[Rightarrow, no head, from=3-3, to=4-4]
	\arrow["{T.\pi}"{description}, from=1-4, to=4-4]
	\arrow[from=3-2, to=4-1]
	\arrow[Rightarrow, from=4-1, to=4-4]
	\arrow[Rightarrow, no head, from=1-1, to=1-4]
	\arrow["{T.\pi}"{description}, from=1-1, to=4-1]
	\arrow[from=2-2, to=1-1]
\end{tikzcd}

==> TikzDrawings/Ch4/induced-involution.tikz <==
% https://q.uiver.app/?q=WzAsNixbMCwwLCJcXHByb2woQSkiXSxbMSwwLCJcXHByb2xeMihBKSJdLFsyLDAsIlReMkEiXSxbMCwxLCJcXHByb2woQSkiXSxbMiwxLCJUXjJBIl0sWzEsMSwiXFxwcm9sXjIoQSkiXSxbMCwzLCJcXHNpZ21hIiwyXSxbMSwwXSxbNSwzXSxbMSwyXSxbNSw0XSxbMiw0LCJjIl0sWzEsNSwiKFxcc2lnbWEgXFx4IGMpIiwwLHsic3R5bGUiOnsiYm9keSI6eyJuYW1lIjoiZGFzaGVkIn19fV1d&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
	{\prol(A)} & {\prol^2(A)} & {T^2A} \\
	{\prol(A)} & {\prol^2(A)} & {T^2A}
	\arrow["\sigma"', from=1-1, to=2-1]
	\arrow[from=1-2, to=1-1]
	\arrow[from=2-2, to=2-1]
	\arrow[from=1-2, to=1-3]
	\arrow[from=2-2, to=2-3]
	\arrow["c", from=1-3, to=2-3]
	\arrow["{(\sigma \x c)}", dashed, from=1-2, to=2-2]
\end{tikzcd}

==> TikzDrawings/Ch4/pb-wanc-2.tikz <==
% https://q.uiver.app/?q=WzAsNSxbMSwxLCJVIl0sWzIsMSwiViJdLFsxLDIsIlkiXSxbMiwyLCJaIl0sWzAsMCwiUSJdLFswLDEsIihmLFxccGhpKSJdLFswLDIsIihzLFxccHNpKSJdLFsyLDMsIih0LFxcdGhldGEpIiwyXSxbMSwzLCIoZyxcXGdhbW1hKSJdLFs0LDEsIihhLFxcYWxwaGEpIiwwLHsiY3VydmUiOi0yfV0sWzQsMiwiKGIsXFxiZXRhKSIsMix7ImN1cnZlIjoyfV1d&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
	Q \\
	& U & V \\
	& Y & Z
	\arrow["{(f,\phi)}", from=2-2, to=2-3]
	\arrow["{(s,\psi)}", from=2-2, to=3-2]
	\arrow["{(t,\theta)}"', from=3-2, to=3-3]
	\arrow["{(g,\gamma)}", from=2-3, to=3-3]
	\arrow["{(a,\alpha)}", curve={height=-12pt}, from=1-1, to=2-3]
	\arrow["{(b,\beta)}"', curve={height=12pt}, from=1-1, to=3-2]
\end{tikzcd}

==> TikzDrawings/Ch4/pb-wanc-3.tikz <==
% https://q.uiver.app/?q=WzAsNixbMSwwLCJcXHByb2woUSxBKSJdLFsyLDAsIlReUU0iXSxbMCwwLCJNIl0sWzAsMSwiTSJdLFsxLDEsIlxccHJvbChVLEEpIl0sWzIsMSwiVF5VTSJdLFsyLDMsIiIsMix7ImxldmVsIjoyLCJzdHlsZSI6eyJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzAsMiwiXFxwaV5RIiwyXSxbMSw1LCIoXFxhbHBoYSxcXGJldGEpLk0iXSxbMCwxLCJcXGFuY15RIl0sWzQsNSwiXFxhbmNeVSJdLFs0LDNdLFswLDQsIihhLGIpIl1d&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
	M & {\prol(Q,A)} & {T^QM} \\
	M & {\prol(U,A)} & {T^UM}
	\arrow[Rightarrow, no head, from=1-1, to=2-1]
	\arrow["{\pi^Q}"', from=1-2, to=1-1]
	\arrow["{(\alpha,\beta).M}", from=1-3, to=2-3]
	\arrow["{\anc^Q}", from=1-2, to=1-3]
	\arrow["{\anc^U}", from=2-2, to=2-3]
	\arrow[from=2-2, to=2-1]
	\arrow["{(a,b)}", from=1-2, to=2-2]
\end{tikzcd}

==> TikzDrawings/Ch4/pb-wanc.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMCwwLCJVIl0sWzEsMCwiViJdLFswLDEsIlkiXSxbMSwxLCJaIl0sWzAsMSwiKGYsXFxwaGkpIl0sWzAsMiwiKHMsXFxwc2kpIiwyXSxbMiwzLCIodCxcXHRoZXRhKSIsMl0sWzEsMywiKGcsXFxnYW1tYSkiXV0=&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
	U & V \\
	Y & Z
	\arrow["{(f,\phi)}", from=1-1, to=1-2]
	\arrow["{(s,\psi)}"', from=1-1, to=2-1]
	\arrow["{(t,\theta)}"', from=2-1, to=2-2]
	\arrow["{(g,\gamma)}", from=1-2, to=2-2]
\end{tikzcd}

==> TikzDrawings/Ch4/prol-2-pp.tikz <==
% https://q.uiver.app/?q=WzAsNSxbMiwxLCJULihcXHByb2xvbmcpIl0sWzIsMiwiVEEiXSxbMSwyLCJcXHByb2xvbmciXSxbMSwxLCJcXHByb2xvbmcgXFx0c3tULlxcYW5jfXtULlxccGl9IFReMkEiXSxbMCwwLCIoWCxsKSJdLFswLDEsIlQuKHAgXFxvIFxccGlfMSkiXSxbMiwxLCJcXHBpXzEiLDJdLFszLDIsIihcXHBpXzAsXFxwaV8xKSJdLFszLDAsIihcXHBpXzEsXFxwaV8yKSIsMl0sWzMsMSwiIiwxLHsic3R5bGUiOnsibmFtZSI6ImNvcm5lciJ9fV0sWzQsMiwiKGdfMSxnXzIpIiwyLHsiY3VydmUiOjR9XSxbNCwwLCIoZl8xLGZfMikiLDAseyJjdXJ2ZSI6LTN9XSxbNCwzLCIoZ18xLGZfMSxmXzIpIiwxLHsic3R5bGUiOnsiYm9keSI6eyJuYW1lIjoiZGFzaGVkIn19fV1d&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
	{(X,l)} \\
	& {\prolong \ts{T.\anc}{T.\pi} T^2A} & {T.(\prolong)} \\
	& \prolong & TA
	\arrow["{T.(p \o \pi_1)}", from=2-3, to=3-3]
	\arrow["{\pi_1}"', from=3-2, to=3-3]
	\arrow["{(\pi_0,\pi_1)}", from=2-2, to=3-2]
	\arrow["{(\pi_1,\pi_2)}"', from=2-2, to=2-3]
	\arrow["\lrcorner"{anchor=center, pos=0.125, rotate=45}, draw=none, from=2-2, to=3-3]
	\arrow["{(g_1,g_2)}"', curve={height=24pt}, from=1-1, to=3-2]
	\arrow["{(f_1,f_2)}", curve={height=-18pt}, from=1-1, to=2-3]
	\arrow["{(g_1,f_1,f_2)}"{description}, dashed, from=1-1, to=2-2]
\end{tikzcd}

==> TikzDrawings/Ch4/prolong-ind-case-2.tikz <==
% https://q.uiver.app/?q=WzAsOSxbMCwwLCJcXGhhdHtBfS5XX3ttfVdfblYiXSxbMCwyLCJcXGhhdHtBfS5XX20iXSxbMSwyLCJUX21NIl0sWzIsMSwiVF9tLlRfbk0iXSxbMSwwLCJUX20uXFxoYXR7QX0uV19uViJdLFsyLDAsIlRfbS5UX24uXFxoYXR7QX0uViJdLFsxLDRdLFsxLDEsIlRfbS5cXGhhdHtBfS5XX24iXSxbMCwxLCJcXGhhdHtBfS5XX21XX24iXSxbNSwzLCJUX20uVF9uLlxccGkgXFxvIFRfbS5UX24uXFxwaV5WIl0sWzcsMiwiVF9tLlRfbi5cXHBpIFxcbyBUX20uXFxwaV9pIFxcbyBUX20uXFxwaV8wICIsMCx7ImxhYmVsX3Bvc2l0aW9uIjo3MH1dLFs3LDMsIlRfbS5cXGFuY19uIiwyXSxbMSwyLCJcXGFuY19tIiwyXSxbNCw3LCJUX20uXFxwaV8wIl0sWzQsNSwiVF9tLlxccGlfMSJdLFs0LDMsIiIsMSx7InN0eWxlIjp7Im5hbWUiOiJjb3JuZXIifX1dLFs4LDddLFswLDgsIlxccGlfMCIsMl0sWzAsNF0sWzAsNywiIiwxLHsic3R5bGUiOnsibmFtZSI6ImNvcm5lciJ9fV0sWzgsMSwiXFxwaV8wIiwyXSxbOCwyLCIiLDEseyJzdHlsZSI6eyJuYW1lIjoiY29ybmVyIn19XV0=&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
	{\hat{A}.W_{m}W_nV} & {T_m.\hat{A}.W_nV} & {T_m.T_n.\hat{A}.V} \\
	{\hat{A}.W_mW_n} & {T_m.\hat{A}.W_n} & {T_m.T_nM} \\
	{\hat{A}.W_m} & {T_mM} \\
	\\
	& {}
	\arrow["{T_m.T_n.\pi \o T_m.T_n.\pi^V}", from=1-3, to=2-3]
	\arrow["{T_m.T_n.\pi \o T_m.\pi_i \o T_m.\pi_0 }"{pos=0.7}, from=2-2, to=3-2]
	\arrow["{T_m.\anc_n}"', from=2-2, to=2-3]
	\arrow["{\anc_m}"', from=3-1, to=3-2]
	\arrow["{T_m.\pi_0}", from=1-2, to=2-2]
	\arrow["{T_m.\pi_1}", from=1-2, to=1-3]
	\arrow["\lrcorner"{anchor=center, pos=0.125}, draw=none, from=1-2, to=2-3]
	\arrow[from=2-1, to=2-2]
	\arrow["{\pi_0}"', from=1-1, to=2-1]
	\arrow[from=1-1, to=1-2]
	\arrow["\lrcorner"{anchor=center, pos=0.125}, draw=none, from=1-1, to=2-2]
	\arrow["{\pi_0}"', from=2-1, to=3-1]
	\arrow["\lrcorner"{anchor=center, pos=0.125}, draw=none, from=2-1, to=3-2]
\end{tikzcd}

==> TikzDrawings/Ch4/prolong-ind-case.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMCwwLCJcXHByb2woV197bX1XX25WLEEpIl0sWzAsMSwiXFxwcm9sKFdfbSxBKSJdLFsxLDEsIlRfbi5NIl0sWzEsMCwiVF9tLlxccHJvbChXX21WLEEpIl0sWzAsMV0sWzEsMiwiXFxhbmNfbSIsMl0sWzMsMiwiVF9uLlxccGkgXFxvIFxccGlfMCJdLFswLDNdLFswLDIsIiIsMSx7InN0eWxlIjp7Im5hbWUiOiJjb3JuZXIifX1dXQ==&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
	{\prol(W_{m}W_nV,A)} & {T_m.\prol(W_mV,A)} \\
	{\prol(W_m,A)} & {T_n.M}
	\arrow[from=1-1, to=2-1]
	\arrow["{\anc_m}"', from=2-1, to=2-2]
	\arrow["{T_n.\pi \o \pi_0}", from=1-2, to=2-2]
	\arrow[from=1-1, to=1-2]
	\arrow["\lrcorner"{anchor=center, pos=0.125}, draw=none, from=1-1, to=2-2]
\end{tikzcd}

==> TikzDrawings/Ch4/pullback-diag.tikz <==
% https://q.uiver.app/?q=WzAsNSxbMCwxLCJcXHByb2woVVdfblYsQSkiXSxbMSwwLCJcXHByb2woVVdWLEEpIl0sWzEsMiwiXFxwcm9sKFVXVixBKSJdLFsyLDEsIlxccHJvbChVVixBKSJdLFsxLDEsIlxcZG90cyJdLFsxLDMsIlxccHJvbChVLEEpXFxveCAoXFxwaSxwKSBcXHByb2woVixBKSIsMV0sWzIsMywiXFxwcm9sKFUsQSlcXG94IChcXHBpLHApIFxccHJvbChWLEEpIiwxXSxbMCwxLCIoXFxwaV9pLFxccGlfaSkiLDFdLFswLDIsIihcXHBpX2ksXFxwaV9pKSIsMV1d
\begin{tikzcd}
	& {\prol(UWV,A)} \\
	{\prol(UW_nV,A)} & \dots & {\prol(UV,A)} \\
	& {\prol(UWV,A)}
	\arrow["{\prol(U,A)\ox (\pi,p) \prol(V,A)}"{description}, from=1-2, to=2-3]
	\arrow["{\prol(U,A)\ox (\pi,p) \prol(V,A)}"{description}, from=3-2, to=2-3]
	\arrow["{(\pi_i,\pi_i)}"{description}, from=2-1, to=1-2]
	\arrow["{(\pi_i,\pi_i)}"{description}, from=2-1, to=3-2]
\end{tikzcd}

==> TikzDrawings/Ch4/pullback-p.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMCwwLCJcXHdpZGVoYXQgQS5ULlReVS5ULlReViJdLFsxLDAsIlQuXFx3aWRlaGF0IEEuVF5VLlQuVF5WIl0sWzAsMSwiXFx3aWRlaGF0IEEuVC5UXlUuVF5WIl0sWzEsMSwiVC5cXHdpZGVoYXQgQS5UXlUuVF5WIl0sWzAsMiwiXFx3aWRlaGF0IEEuVC5UXlUucC5UXlYiLDJdLFsxLDMsIlQuXFx3aWRlaGF0IEEuVF5VLnAuVF5WIiwyXSxbMCwxLCJcXGFscGhhLlReVS5ULlReViJdLFsyLDMsIlxcYWxwaGEuVF5VLlReViIsMl1d
\begin{tikzcd}
	{\widehat A.T.T^U.T.T^V} &[4em] {T.\widehat A.T^U.T.T^V} \\
	{\widehat A.T.T^U.T^V} & {T.\widehat A.T^U.T^V}
	\arrow["{\widehat A.T.T^U.p.T^V}"', from=1-1, to=2-1]
	\arrow["{T.\widehat A.T^U.p.T^V}"', from=1-2, to=2-2]
	\arrow["{\alpha.T^U.T.T^V}", from=1-1, to=1-2]
	\arrow["{\alpha.T^U.T^V}"', from=2-1, to=2-2]
\end{tikzcd}

==> TikzDrawings/Ch4/span-anc-map.tikz <==
% https://q.uiver.app/?q=WzAsMTIsWzAsMiwiTSJdLFsyLDIsIlReVU0iXSxbNCwyLCJUXlUuVF5WTSJdLFsxLDEsIlxccHJvbChVLEEpIl0sWzMsMSwiVF5VLlxccHJvbChWLEEpIl0sWzAsMywiTSJdLFsyLDMsIlReVU0iXSxbNCwzLCJUXlUuVF5WTSJdLFsyLDAsIlxccHJvbChVVixBKSJdLFsxLDQsIlReVU0iXSxbMyw0LCJUXlUuXFxwcm9sKFYsQSkiXSxbMiw1LCJUXlUuXFxwcm9sKFYsQSkiXSxbMywwLCJcXHBpXlUiLDFdLFszLDEsIlxcYW5jXlUiXSxbNCwxXSxbNCwyXSxbOCwzXSxbOCw0XSxbOCwxLCIiLDIseyJzdHlsZSI6eyJuYW1lIjoiY29ybmVyIn19XSxbMSw2LCIiLDIseyJsZXZlbCI6Miwic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFswLDUsIiIsMCx7ImxldmVsIjoyLCJzdHlsZSI6eyJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzIsNywiIiwyLHsibGV2ZWwiOjIsInN0eWxlIjp7ImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbOSw1LCJwXlUiLDFdLFs5LDYsIiIsMCx7ImxldmVsIjoyLCJzdHlsZSI6eyJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzEwLDYsIlReVS5cXHBpXlYiLDFdLFsxMCw3XSxbMTEsMTAsIiIsMSx7ImxldmVsIjoyLCJzdHlsZSI6eyJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzExLDksIlReVS5cXHBpXlYiLDFdLFsxMSw2LCIiLDEseyJzdHlsZSI6eyJuYW1lIjoiY29ybmVyIn19XSxbMyw5LCJcXGFuY15VIiwxXSxbNCwxMCwiIiwxLHsibGV2ZWwiOjIsInN0eWxlIjp7ImhlYWQiOnsibmFtZSI6Im5vbmUifX19XV0=&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
	&& {\prol(UV,A)} \\
	& {\prol(U,A)} && {T^U.\prol(V,A)} \\
	M && {T^UM} && {T^U.T^VM} \\
	M && {T^UM} && {T^U.T^VM} \\
	& {T^UM} && {T^U.\prol(V,A)} \\
	&& {T^U.\prol(V,A)}
	\arrow["{\pi^U}"{description}, from=2-2, to=3-1]
	\arrow["{\anc^U}", from=2-2, to=3-3]
	\arrow[from=2-4, to=3-3]
	\arrow[from=2-4, to=3-5]
	\arrow[from=1-3, to=2-2]
	\arrow[from=1-3, to=2-4]
	\arrow["\lrcorner"{anchor=center, pos=0.125, rotate=-45}, draw=none, from=1-3, to=3-3]
	\arrow[Rightarrow, no head, from=3-3, to=4-3]
	\arrow[Rightarrow, no head, from=3-1, to=4-1]
	\arrow[Rightarrow, no head, from=3-5, to=4-5]
	\arrow["{p^U}"{description}, from=5-2, to=4-1]
	\arrow[Rightarrow, no head, from=5-2, to=4-3]
	\arrow["{T^U.\pi^V}"{description}, from=5-4, to=4-3]
	\arrow[from=5-4, to=4-5]
	\arrow[Rightarrow, no head, from=6-3, to=5-4]
	\arrow["{T^U.\pi^V}"{description}, from=6-3, to=5-2]
	\arrow["\lrcorner"{anchor=center, pos=0.125, rotate=135}, draw=none, from=6-3, to=4-3]
	\arrow["{\anc^U}"{description}, from=2-2, to=5-2]
	\arrow[Rightarrow, no head, from=2-4, to=5-4]
\end{tikzcd}

==> TikzDrawings/Ch4/span-pullback-diag.tikz <==
% https://q.uiver.app/?q=WzAsNixbMCwxLCJcXHByb2woWCxBKSJdLFsyLDEsIlxccHJvbChVV19uVixBKSJdLFswLDIsIlReWE0iXSxbMiwyLCJUXntVfS5UX24uVF5WTSJdLFswLDAsIk0iXSxbMiwwLCJNIl0sWzAsMSwiXFxwcm9kIGZfaSIsMV0sWzAsMiwiXFxhbmNeWCIsMV0sWzEsMywiXFxhbmNee1VXX25WfSIsMV0sWzIsMywiXFxwcm9kXFx0aGV0YV9pIiwxXSxbNCw1LCIiLDEseyJsZXZlbCI6Miwic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFsxLDUsIlxccGlee1VXX25WfSIsMV0sWzAsNCwiXFxwaV5YIiwxXV0=
\begin{tikzcd}
	M && M \\
	{\prol(X,A)} && {\prol(UW_nV,A)} \\
	{T^XM} && {T^{U}.T_n.T^VM}
	\arrow["{\prod f_i}"{description}, from=2-1, to=2-3]
	\arrow["{\anc^X}"{description}, from=2-1, to=3-1]
	\arrow["{\anc^{UW_nV}}"{description}, from=2-3, to=3-3]
	\arrow["{\prod\theta_i}"{description}, from=3-1, to=3-3]
	\arrow[Rightarrow, no head, from=1-1, to=1-3]
	\arrow["{\pi^{UW_nV}}"{description}, from=2-3, to=1-3]
	\arrow["{\pi^X}"{description}, from=2-1, to=1-1]
\end{tikzcd}

==> TikzDrawings/Ch4/univ-pb-2.tikz <==
% https://q.uiver.app/?q=WzAsNSxbMSwxLCJcXHByb2woVVdfMlYsQSkiXSxbMiwxLCJcXHByb2woVVdXVixBKSJdLFsyLDIsIlxccHJvbChVV1YsQSkiXSxbMSwyLCJcXHByb2woVVYsQSkiXSxbMCwwLCJcXHByb2woWixBKSJdLFswLDEsIlVcXG94IChcXGhhdHtcXG11fSxcXG11KVxcb3ggViIsMV0sWzEsMiwiVVxcb3ggV1xcb3ggKFxccGkscClcXG94IFYiLDFdLFszLDIsIlVcXG94KFxceGksMClcXG94IFYiLDFdLFswLDMsIlVcXG94IChcXHBpIFxcbyBcXHBpXzAscCBcXG8gXFxwaV8wKVxcb3ggViIsMV0sWzAsMiwiIiwxLHsic3R5bGUiOnsibmFtZSI6ImNvcm5lciJ9fV0sWzQsMywiKHgseCcpIiwxLHsiY3VydmUiOjR9XSxbNCwxLCIoeSx5JykiLDEseyJjdXJ2ZSI6LTN9XSxbNCwwLCIoKHgseSksKHgnLHknKSkiLDEseyJzdHlsZSI6eyJib2R5Ijp7Im5hbWUiOiJkYXNoZWQifX19XV0=&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
	{\prol(Z,A)} \\
	& {\prol(UW_2V,A)} & {\prol(UWWV,A)} \\
	& {\prol(UV,A)} & {\prol(UWV,A)}
	\arrow["{U\ox (\hat{\mu},\mu)\ox V}"{description}, from=2-2, to=2-3]
	\arrow["{U\ox W\ox (\pi,p)\ox V}"{description}, from=2-3, to=3-3]
	\arrow["{U\ox(\xi,0)\ox V}"{description}, from=3-2, to=3-3]
	\arrow["{U\ox (\pi \o \pi_0,p \o \pi_0)\ox V}"{description}, from=2-2, to=3-2]
	\arrow["\lrcorner"{anchor=center, pos=0.125}, draw=none, from=2-2, to=3-3]
	\arrow["{(x,x')}"{description}, curve={height=24pt}, from=1-1, to=3-2]
	\arrow["{(y,y')}"{description}, curve={height=-18pt}, from=1-1, to=2-3]
	\arrow["{((x,y),(x',y'))}"{description}, dashed, from=1-1, to=2-2]
\end{tikzcd}

==> TikzDrawings/Ch4/univ-pb.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMCwwLCJcXHByb2woVVdfMlYsQSkiXSxbMSwwLCJcXHByb2woVVdXVixBKSJdLFsxLDEsIlxccHJvbChVV1YsQSkiXSxbMCwxLCJcXHByb2woVVYsQSkiXSxbMCwxLCJVXFxveCAoXFxoYXR7XFxtdX0sXFxtdSlcXG94IFYiLDFdLFsxLDIsIlVcXG94IFdcXG94IChcXHBpLHApXFxveCBWIiwxXSxbMywyLCJVXFxveChcXHhpLDApXFxveCBWIiwxXSxbMCwzLCJVXFxveCAoXFxwaSBcXG8gXFxwaV8wLHAgXFxvIFxccGlfMClcXG94IFYiLDFdLFswLDIsIiIsMSx7InN0eWxlIjp7Im5hbWUiOiJjb3JuZXIifX1dXQ==&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
	{\prol(UW_2V,A)} &[5em] {\prol(UWWV,A)} \\[2em]
	{\prol(UV,A)} & {\prol(UWV,A)}
	\arrow["{U\ox (\hat{\mu},\mu)\ox V}"{description}, from=1-1, to=1-2]
	\arrow["{U\ox W\ox (\pi,p)\ox V}"{description}, from=1-2, to=2-2]
	\arrow["{U\ox(\xi,0)\ox V}"{description}, from=2-1, to=2-2]
	\arrow["{U\ox (\pi \o \pi_0,p \o \pi_0)\ox V}"{description}, from=1-1, to=2-1]
	\arrow["\lrcorner"{anchor=center, pos=0.125}, draw=none, from=1-1, to=2-2]
\end{tikzcd}

==> TikzDrawings/Ch5/Coadditivity.tikz <==
    % https://q.uiver.app/?q=WzAsOCxbMSwwLCJEKDIpIFxceCBJIl0sWzMsMCwiRCgyKSBcXHggSSJdLFsxLDEsIkQgXFx4IEkiXSxbMywxLCJEIFxceCBJIl0sWzQsMSwiXFxwYXJ0aWFsIl0sWzQsMCwiXFxwYXJ0aWFsKDIpIl0sWzAsMCwiRCgyKSJdLFswLDEsIkQiXSxbMCwxLCJlKDIpXFx4IEkiLDAseyJvZmZzZXQiOi0xfV0sWzAsMSwiRCgyKSBcXHggZV4tIiwyLHsib2Zmc2V0IjoxfV0sWzQsNSwiXFxkZWx0YSciLDIseyJzdHlsZSI6eyJib2R5Ijp7Im5hbWUiOiJkYXNoZWQifX19XSxbMyw0XSxbMSw1XSxbMywxLCJcXGRlbHRhXFx4IGlkIiwyXSxbMiwwLCJcXGRlbHRhXFx4IGlkIiwyXSxbMiwzLCJlXFx4IEkiLDAseyJvZmZzZXQiOi0xfV0sWzIsMywiRCBcXHggZV4tIiwyLHsib2Zmc2V0IjoxfV0sWzcsMiwiKGlkLCBcXGRlbHRhXispIl0sWzcsNiwiXFxkZWx0YSIsMl0sWzYsMCwiKGlkLCBcXGRlbHRhXispIl1d
    \[\begin{tikzcd}
        {D(2)} & {D(2) \x I} && {D(2) \x I} & {\partial(2)} \\
        D & {D \x I} && {D \x I} & \partial
        \arrow["{e(2)\x I}", shift left=1, from=1-2, to=1-4]
        \arrow["{D(2) \x e^-}"', shift right=1, from=1-2, to=1-4]
        \arrow["{\delta'}"', dashed, from=2-5, to=1-5]
        \arrow[from=2-4, to=2-5]
        \arrow[from=1-4, to=1-5]
        \arrow["{\delta\x id}"', from=2-4, to=1-4]
        \arrow["{\delta\x id}"', from=2-2, to=1-2]
        \arrow["{e\x I}", shift left=1, from=2-2, to=2-4]
        \arrow["{D \x e^-}"', shift right=1, from=2-2, to=2-4]
        \arrow["{(id, \delta^+)}", from=2-1, to=2-2]
        \arrow["\delta"', from=2-1, to=1-1]
        \arrow["{(id, \delta^+)}", from=1-1, to=1-2]
    \end{tikzcd}\]

==> TikzDrawings/Ch5/G-univ-maps.tikz <==
% https://q.uiver.app/?q=WzAsMTIsWzAsMSwiMCJdLFsxLDEsIjEiXSxbMCwyLCIyIl0sWzEsMiwiMyJdLFsyLDAsIjAiXSxbMiwxLCIwIl0sWzMsMCwiMSJdLFszLDEsIjEiXSxbMiwyLCIwIl0sWzIsMywiMiJdLFszLDIsIjAiXSxbMywzLCIyIl0sWzAsMSwidSJdLFswLDIsInYiLDJdLFsxLDMsInciXSxbMiwzLCJ0IiwyXSxbNCw1LCIiLDIseyJsZXZlbCI6Miwic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFs2LDcsIiIsMix7ImxldmVsIjoyLCJzdHlsZSI6eyJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzQsNiwidSJdLFs1LDcsInUiLDJdLFs4LDEwLCIiLDIseyJsZXZlbCI6Miwic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFs4LDksInYiXSxbOSwxMSwiIiwwLHsibGV2ZWwiOjIsInN0eWxlIjp7ImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbMTAsMTEsInYiXSxbMSwxNiwiIiwwLHsic2hvcnRlbiI6eyJzb3VyY2UiOjMwLCJ0YXJnZXQiOjMwfSwic3R5bGUiOnsidGFpbCI6eyJuYW1lIjoibWFwcyB0byJ9fX1dLFszLDIxLCIiLDAseyJzaG9ydGVuIjp7InNvdXJjZSI6MzAsInRhcmdldCI6MzB9LCJzdHlsZSI6eyJ0YWlsIjp7Im5hbWUiOiJtYXBzIHRvIn19fV1d
\begin{tikzcd}[column sep = small, row sep = small]
	&& 0 & 1 \\
	0 & 1 & 0 & 1 \\
	2 & 3 & 0 & 0 \\
	&& 2 & 2
	\arrow["u", from=2-1, to=2-2]
	\arrow["v"', from=2-1, to=3-1]
	\arrow["w", from=2-2, to=3-2]
	\arrow["t"', from=3-1, to=3-2]
	\arrow[""{name=0, anchor=center, inner sep=0}, Rightarrow, no head, from=1-3, to=2-3]
	\arrow[Rightarrow, no head, from=1-4, to=2-4]
	\arrow["u", from=1-3, to=1-4]
	\arrow["u"', from=2-3, to=2-4]
	\arrow[Rightarrow, no head, from=3-3, to=3-4]
	\arrow[""{name=1, anchor=center, inner sep=0}, "v", from=3-3, to=4-3]
	\arrow[Rightarrow, no head, from=4-3, to=4-4]
	\arrow["v", from=3-4, to=4-4]
	\arrow[shorten <=7pt, shorten >=7pt, Rightarrow, maps to, from=2-2, to=0]
	\arrow[shorten <=7pt, shorten >=7pt, Rightarrow, maps to, from=3-2, to=1]
\end{tikzcd}

==> TikzDrawings/Ch5/N-as-pb.tikz <==
\begin{tikzcd}
    {[D,D]_0} \rar{} \dar{1} 
    & {[D,D]} \dar{p} \\
    1 \rar{\xi_D} & D
\end{tikzcd}

==> TikzDrawings/Ch5/QFunct.tikz <==
% https://q.uiver.app/?q=WzAsMixbMCwwLCJcXHByb2wiXSxbMiwwLCJcXHdpZGVoYXR7XFxzcXVhcmVeTH0iXSxbMCwxLCJRIiwxLHsiY3VydmUiOi0yfV0sWzAsMSwiTCIsMSx7ImN1cnZlIjoyfV0sWzIsMywiIiwxLHsic2hvcnRlbiI6eyJzb3VyY2UiOjIwLCJ0YXJnZXQiOjIwfX1dXQ==
\begin{tikzcd}
    \prol && {\widehat{\square^L}}
    \arrow[""{name=0, anchor=center, inner sep=0}, "Q"{description}, curve={height=-12pt}, from=1-1, to=1-3]
    \arrow[""{name=1, anchor=center, inner sep=0}, "L"{description}, curve={height=12pt}, from=1-1, to=1-3]
    \arrow[shorten <=3pt, shorten >=3pt, Rightarrow, from=0, to=1]
\end{tikzcd}

==> TikzDrawings/Ch5/anc-as-nat-2.tikz <==
% https://q.uiver.app/?q=WzAsMyxbMSwwLCJcXG1hdGhzZntBbmNob3J9Il0sWzIsMCwiXFxDIl0sWzAsMCwiXFxMYW1iZGFeKyJdLFswLDEsIkEiLDAseyJjdXJ2ZSI6LTJ9XSxbMCwxLCJUTSIsMix7ImN1cnZlIjoyfV0sWzIsMCwiYSJdLFszLDQsIlxcZXhpc3RzISIsMCx7InNob3J0ZW4iOnsic291cmNlIjoyMCwidGFyZ2V0IjoyMH19XV0=&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
	{\Lambda^+} & {\mathsf{Anchor}} & \C
	\arrow[""{name=0, anchor=center, inner sep=0}, "A", curve={height=-12pt}, from=1-2, to=1-3]
	\arrow[""{name=1, anchor=center, inner sep=0}, "TM"', curve={height=12pt}, from=1-2, to=1-3]
	\arrow["a", from=1-1, to=1-2]
	\arrow["{\exists!}", shorten <=3pt, shorten >=3pt, Rightarrow, from=0, to=1]
\end{tikzcd}

==> TikzDrawings/Ch5/anc-as-pb-in-cat.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMCwwLCJcXG1hdGhzZntBbmN9KFxcdykiXSxbMCwxLCJcXG1hdGhzZntEQnVufShcXHcpIl0sWzEsMSwiXFx3aWRlaGF0e1xcTGFtYmRhXit9Il0sWzEsMCwiXFx3aWRlaGF0e1xcd29uZV4qfSJdLFswLDMsIiIsMCx7InN0eWxlIjp7InRhaWwiOnsibmFtZSI6Imhvb2siLCJzaWRlIjoidG9wIn19fV0sWzEsMiwiIiwwLHsic3R5bGUiOnsidGFpbCI6eyJuYW1lIjoiaG9vayIsInNpZGUiOiJ0b3AifX19XSxbMywyLCJhXioiXSxbMCwxXSxbMCwyLCIiLDEseyJzdHlsZSI6eyJuYW1lIjoiY29ybmVyIn19XV0=
\begin{tikzcd}
	{\mathsf{Anc}(\w)} & {\widehat{\wone^*}} \\
	{\mathsf{DBun}(\w)} & {\widehat{\Lambda^+}}
	\arrow[hook, from=1-1, to=1-2]
	\arrow[hook, from=2-1, to=2-2]
	\arrow["{a^*}", from=1-2, to=2-2]
	\arrow[from=1-1, to=2-1]
	\arrow["\lrcorner"{anchor=center, pos=0.125}, draw=none, from=1-1, to=2-2]
\end{tikzcd}

==> TikzDrawings/Ch5/anc-as-pb-in-cat2.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMCwwLCJcXG1hdGhzZntBbmN9KFxcQykiXSxbMCwxLCJcXG1hdGhzZntEQnVufShcXEMpIl0sWzEsMSwiW1xcTGFtYmRhXissIFxcQ10iXSxbMSwwLCJbXFx3b25lXjEsIFxcQ10iXSxbMCwzLCIiLDAseyJzdHlsZSI6eyJ0YWlsIjp7Im5hbWUiOiJob29rIiwic2lkZSI6InRvcCJ9fX1dLFsxLDIsIiIsMCx7InN0eWxlIjp7InRhaWwiOnsibmFtZSI6Imhvb2siLCJzaWRlIjoidG9wIn19fV0sWzMsMiwiYV4qIl0sWzAsMV0sWzAsMiwiIiwxLHsic3R5bGUiOnsibmFtZSI6ImNvcm5lciJ9fV1d
\begin{tikzcd}
    {\mathsf{Anc}(\C)} & {[\wone^*, \C]} \\
    {\mathsf{DBun}(\C)} & {[(\Lambda^+)^{op}, \C]}
    \arrow[hook, from=1-1, to=1-2]
    \arrow[hook, from=2-1, to=2-2]
    \arrow["{a^*}", from=1-2, to=2-2]
    \arrow[from=1-1, to=2-1]
    \arrow["\lrcorner"{anchor=center, pos=0.125}, draw=none, from=1-1, to=2-2]
\end{tikzcd}

==> TikzDrawings/Ch5/assoc.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMCwwLCJcXExhbWJkYShpLGopIFxceCBcXExhbWJkYShqLGspIl0sWzAsMSwiKEQrMSkgXFx4IChEKzEpIl0sWzEsMSwiRCsxIl0sWzEsMCwiXFxMYW1iZGEoaSxrKSJdLFswLDEsIiIsMCx7InN0eWxlIjp7InRhaWwiOnsibmFtZSI6Imhvb2siLCJzaWRlIjoidG9wIn19fV0sWzEsMiwibSJdLFszLDIsIiIsMix7InN0eWxlIjp7InRhaWwiOnsibmFtZSI6Imhvb2siLCJzaWRlIjoidG9wIn19fV0sWzAsMywibV97aWprfSJdXQ==
\begin{tikzcd}
    {\Lambda(i,j) \x \Lambda(j,k)} & {\Lambda(i,k)} \\
    {(D+1) \x (D+1)} & {D+1}
    \arrow[hook, from=1-1, to=2-1]
    \arrow["m", from=2-1, to=2-2]
    \arrow[hook, from=1-2, to=2-2]
    \arrow["{m_{ijk}}", from=1-1, to=1-2]
\end{tikzcd}

==> TikzDrawings/Ch5/boxdot-coeq.tikz <==
% https://q.uiver.app/?q=WzAsMyxbMCwwLCJcXHBhcnRpYWwgXFx4IFxccGFydGlhbCJdLFsxLDAsIlxccGFydGlhbCBcXHggXFxwYXJ0aWFsIl0sWzIsMCwiXFxwYXJ0aWFsIl0sWzAsMSwiZV5cXHBhcnRpYWwgXFx4IFxccGFydGlhbCIsMCx7Im9mZnNldCI6LTF9XSxbMCwxLCJcXHBhcnRpYWwgXFx4IGVeXFxwYXJ0aWFsIiwyLHsib2Zmc2V0IjoxfV0sWzEsMiwiXFxib3hkb3QiXV0=&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
	{\partial \x \partial} & {\partial \x \partial} & \partial
	\arrow["{e^\partial \x \partial}", shift left=1, from=1-1, to=1-2]
	\arrow["{\partial \x e^\partial}"', shift right=1, from=1-1, to=1-2]
	\arrow["\boxdot", from=1-2, to=1-3]
\end{tikzcd}

==> TikzDrawings/Ch5/coadditivite-bundle.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMCwwLCJEICsgQSJdLFsxLDAsIkRcXHggQSJdLFswLDEsIjEiXSxbMSwxLCJBIl0sWzAsMSwiKChpZCxhKXwoMCxpZCkpIl0sWzEsMywieSJdLFswLDIsIiEiLDJdLFsyLDMsImEiLDJdXQ==
\begin{tikzcd}
    {D + A} &[3em] {D\x A} \\
    1 & A
    \arrow["{((id,a)|(0,id))}", from=1-1, to=1-2]
    \arrow["y", from=1-2, to=2-2]
    \arrow["{!}"', from=1-1, to=2-1]
    \arrow["a"', from=2-1, to=2-2]
\end{tikzcd}

==> TikzDrawings/Ch5/coanc-couni.tikz <==
% https://q.uiver.app/?q=WzAsMyxbMCwwLCJMIl0sWzEsMCwiTCBcXHBve2R9e0RcXGNkb3QgcX0gRFxcY2RvdCBMIl0sWzIsMCwiTCgyKSJdLFswLDEsIlxcaW90YV9MIiwwLHsib2Zmc2V0IjotMX1dLFswLDEsIlxcaW90YV9SIFxcbyAoMFxcY2RvdCBMKSIsMix7Im9mZnNldCI6MX1dLFsxLDIsIlxcbXVeXFxjaXJjIl1d
\begin{tikzcd}
	L & {L \po{d}{D\cdot q} D\cdot L} & {L(2)}
	\arrow["{\iota_L}", shift left=1, from=1-1, to=1-2]
	\arrow["{\iota_R \o (0\cdot L)}"', shift right=1, from=1-1, to=1-2]
	\arrow["{\mu^\circ}", from=1-2, to=1-3]
\end{tikzcd}

==> TikzDrawings/Ch5/coanc.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMCwwLCJEXFxjZG90IERcXGNkb3QgTSJdLFswLDEsIkQgXFxjZG90IEwiXSxbMSwwLCJEXFxjZG90IE0iXSxbMSwxLCJMIl0sWzAsMSwiRCBcXGNkb3QgZCIsMl0sWzAsMiwiXFxvZG90XFxjZG90IE0iXSxbMiwzLCJkIl0sWzEsMywieSIsMl1d
\begin{tikzcd}
	{D\cdot D\cdot M} & {D\cdot M} \\
	{D \cdot L} & L
	\arrow["{D \cdot d}"', from=1-1, to=2-1]
	\arrow["{\odot\cdot M}", from=1-1, to=1-2]
	\arrow["d", from=1-2, to=2-2]
	\arrow["y"', from=2-1, to=2-2]
\end{tikzcd}

==> TikzDrawings/Ch5/coanchor.tikz <==
% https://q.uiver.app/?q=WzAsNCxbNCwwLCJcXHBhcnRpYWwiXSxbMywwLCJEIFxceCBJIl0sWzEsMCwiRCBcXHggSSJdLFswLDAsIkQiXSxbMSwwXSxbMiwxLCJEIFxceCBlXi0iLDIseyJvZmZzZXQiOjF9XSxbMiwxLCJlXFx4IEkiLDAseyJvZmZzZXQiOi0xfV0sWzMsMiwiKGlkLFxcZGVsdGFeKykiXV0=
\begin{tikzcd}
    D & {D \x I} && {D \x I} & \partial
    \arrow[from=1-4, to=1-5]
    \arrow["{D \x e^-}"', shift right=1, from=1-2, to=1-4]
    \arrow["{e\x I}", shift left=1, from=1-2, to=1-4]
    \arrow["{(id,\delta^+)}", from=1-1, to=1-2]
\end{tikzcd}

==> TikzDrawings/Ch5/coeq-coanc.tikz <==
% https://q.uiver.app/?q=WzAsMyxbMCwwLCJEIFxcY2RvdCBMIl0sWzEsMCwiRFxcY2RvdCBMIl0sWzIsMCwiTCJdLFswLDEsIkQgXFxjZG90IGUiLDAseyJvZmZzZXQiOi0xfV0sWzAsMSwiZSBcXGNkb3QgTCIsMix7Im9mZnNldCI6MX1dLFsxLDIsInkiXV0=
\begin{tikzcd}
	{D \cdot L} & {D\cdot L} & L
	\arrow["{D \cdot e}", shift left=1, from=1-1, to=1-2]
	\arrow["{e \cdot L}"', shift right=1, from=1-1, to=1-2]
	\arrow["y", from=1-2, to=1-3]
\end{tikzcd}

==> TikzDrawings/Ch5/coeq-partial.tikz <==
% https://q.uiver.app/?q=WzAsMyxbMCwwLCJEIFxceCBJIl0sWzEsMCwiRFxceCBJIl0sWzIsMCwiXFxwYXJ0aWFsIl0sWzAsMSwiZSBcXHggMCIsMCx7Im9mZnNldCI6LTF9XSxbMCwxLCJEIFxceCBlXi0iLDIseyJvZmZzZXQiOjF9XSxbMSwyXV0=&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
	{D \x I} & {D\x I} & \partial
	\arrow["{e \x 0}", shift left=1, from=1-1, to=1-2]
	\arrow["{D \x e^-}"', shift right=1, from=1-1, to=1-2]
	\arrow[from=1-2, to=1-3]
\end{tikzcd}

==> TikzDrawings/Ch5/coeqs-mult.tikz <==
% https://q.uiver.app/?q=WzAsNixbMCwwLCJEIFxceCBEIl0sWzEsMCwiRCBcXHggRCJdLFsyLDAsIkQiXSxbMywwLCJJIFxceCBJIl0sWzQsMCwiSSBcXHggSSJdLFs1LDAsIkkiXSxbMCwxLCJlIFxceCBEIiwwLHsib2Zmc2V0IjotMX1dLFswLDEsIkQgXFx4IGUiLDIseyJvZmZzZXQiOjF9XSxbMSwyLCJcXG90aW1lcyJdLFszLDQsImVeLVxceCBJIiwwLHsib2Zmc2V0IjotMX1dLFszLDQsIkkgXFx4IGVeLSIsMix7Im9mZnNldCI6MX1dLFs0LDUsIlxcc3F1YXJlXisiXV0=
\begin{tikzcd}
	{D \x D} & {D \x D} & D &[1.5em] {I \x I} & {I \x I} & I
	\arrow["{e \x D}", shift left=1, from=1-1, to=1-2]
	\arrow["{D \x e}"', shift right=1, from=1-1, to=1-2]
	\arrow["\otimes", from=1-2, to=1-3]
	\arrow["{e^-\x I}", shift left=1, from=1-4, to=1-5]
	\arrow["{I \x e^-}"', shift right=1, from=1-4, to=1-5]
	\arrow["{\square^+}", from=1-5, to=1-6]
\end{tikzcd}

==> TikzDrawings/Ch5/coherence-for-structure-thing.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMCwwLCJcXHBhcnRpYWxcXHhcXHBhcnRpYWwiXSxbMCwxLCJcXHBhcnRpYWxcXHhcXHBhcnRpYWwoMikiXSxbMSwxLCJcXHBhcnRpYWwoMikiXSxbMSwwLCJcXHBhcnRpYWwiXSxbMCwxLCIxIFxceCBcXGRlbHRhJyJdLFsxLDIsIihcXGlvdGFfMFxcbyBcXG9kb3R8XFxpb3RhXzFcXG8gXFxvZG90KSIsMl0sWzMsMiwiXFxkZWx0YSciXSxbMCwzLCJcXG9kb3QnIl1d
\begin{tikzcd}
    \partial\x\partial & \partial \\
    {\partial\x\partial(2)} & {\partial(2)}
    \arrow["{1 \x \delta'}", from=1-1, to=2-1]
    \arrow["{(\iota_0\o \odot|\iota_1\o \odot)}"', from=2-1, to=2-2]
    \arrow["{\delta'}", from=1-2, to=2-2]
    \arrow["{\odot'}", from=1-1, to=1-2]
\end{tikzcd}

==> TikzDrawings/Ch5/comodel-coeq.tikz <==
% https://q.uiver.app/?q=WzAsMyxbMCwwLCJRXFxjZG90IEQiXSxbMSwwLCJRXFxjZG90IEQiXSxbMiwwLCJRIl0sWzAsMSwiZSBcXGNkb3QgRCIsMix7Im9mZnNldCI6MX1dLFswLDEsIkQgXFxjZG90IGUiLDAseyJvZmZzZXQiOi0xfV0sWzEsMiwieSJdXQ==&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
    {Q\cdot D} & {Q\cdot D} & Q
    \arrow["{e \cdot D}"', shift right=1, from=1-1, to=1-2]
    \arrow["{D \cdot e}", shift left=1, from=1-1, to=1-2]
    \arrow["y", from=1-2, to=1-3]
\end{tikzcd}

==> TikzDrawings/Ch5/coprol-inductive.tikz <==
% https://q.uiver.app/?q=WzAsNixbMiwwLCJEKG5fMSkiXSxbMSwxLCJcXHBhcnRpYWwobl8xKSJdLFszLDEsIkQobl8xKVxccGFydGlhbChuXzIpIl0sWzQsMCwiRChuXzEpRChuXzIpIl0sWzAsMCwiMSJdLFsyLDIsIlxccGFydGlhbChuXzEpXFxwYXJ0aWFsKG5fMikiXSxbMCwyLCIoaWQsIDApIiwxXSxbMCwxLCJkIiwxXSxbMywyXSxbNCwxLCIwIiwxXSxbMSw1LCIoaWQsMCkiLDFdLFsyLDUsImRcXHBhcnRpYWwobl8yKSIsMV1d
\begin{tikzcd}
    1 && {D(n_1)} && {D(n_1)D(n_2)} \\
    & {\partial(n_1)} && {D(n_1)\partial(n_2)} \\
    && {\partial(n_1)\partial(n_2)}
    \arrow["{(id, 0)}"{description}, from=1-3, to=2-4]
    \arrow["d"{description}, from=1-3, to=2-2]
    \arrow[from=1-5, to=2-4]
    \arrow["0"{description}, from=1-1, to=2-2]
    \arrow["{(id,0)}"{description}, from=2-2, to=3-3]
    \arrow["{d\partial(n_2)}"{description}, from=2-4, to=3-3]
\end{tikzcd}

==> TikzDrawings/Ch5/cor-to-lin-mor.tikz <==
% https://q.uiver.app/?q=WzAsOSxbMCwxLCJFIl0sWzAsMiwiTSJdLFsxLDEsIk0iXSxbMSwyLCJNIl0sWzAsMCwiVEUiXSxbMSwwLCJUTSJdLFsyLDEsIlRNIl0sWzIsMiwiTSJdLFsyLDAsIlReMk0iXSxbMCwxLCJxIiwyXSxbMiwzLCIiLDAseyJsZXZlbCI6Miwic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFsxLDMsIiIsMix7ImxldmVsIjoyLCJzdHlsZSI6eyJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzIsNSwiMCIsMl0sWzAsNCwiXFxsYW1iZGEiLDJdLFs0LDUsIlQuXFxwaSJdLFswLDIsIlxccGkiXSxbMiw2LCIwIl0sWzMsNywiIiwwLHsibGV2ZWwiOjIsInN0eWxlIjp7ImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbNiw3LCJwIiwxXSxbNSw4LCJULjAiXSxbNiw4LCJcXGVsbCJdXQ==&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
	TE & TM & {T^2M} \\
	E & M & TM \\
	M & M & M
	\arrow["q"', from=2-1, to=3-1]
	\arrow[Rightarrow, no head, from=2-2, to=3-2]
	\arrow[Rightarrow, no head, from=3-1, to=3-2]
	\arrow["0"', from=2-2, to=1-2]
	\arrow["\lambda"', from=2-1, to=1-1]
	\arrow["{T.\pi}", from=1-1, to=1-2]
	\arrow["\pi", from=2-1, to=2-2]
	\arrow["0", from=2-2, to=2-3]
	\arrow[Rightarrow, no head, from=3-2, to=3-3]
	\arrow["p"{description}, from=2-3, to=3-3]
	\arrow["{T.0}", from=1-2, to=1-3]
	\arrow["\ell", from=2-3, to=1-3]
\end{tikzcd}

==> TikzDrawings/Ch5/cosemi.tikz <==
% https://q.uiver.app/?q=WzAsOCxbMCwwLCIoRCBcXHggSSkgXFx4IChEIFxceCBJKSJdLFsyLDAsIihEIFxceCBJKSBcXHggKEQgXFx4IEkpIl0sWzAsMSwiKEQgXFx4IEQpIFxceCAoSSBcXHggSSkiXSxbMiwxLCIoRCBcXHggRCkgXFx4IChJIFxceCBJKSJdLFswLDIsIkQgXFx4IEkiXSxbMiwyLCJEIFxceCBJIl0sWzMsMiwiXFxwYXJ0aWFsIl0sWzMsMCwiXFxwYXJ0aWFsXFx4IFxccGFydGlhbCJdLFswLDIsIlxcdGF1IiwxXSxbMSwzLCJcXHRhdSIsMV0sWzIsNCwiXFxvZG90IFxceCBJLlxcZ2FtbWFeKyIsMV0sWzMsNSwiXFxvZG90IFxceCBJLlxcZ2FtbWFeKyIsMV0sWzAsMSwiIiwxLHsib2Zmc2V0IjotMX1dLFswLDEsIiIsMSx7Im9mZnNldCI6MX1dLFs0LDUsIiIsMSx7Im9mZnNldCI6LTF9XSxbNCw1LCIiLDEseyJvZmZzZXQiOjF9XSxbNSw2XSxbNyw2LCJcXG9kb3QnIiwxLHsic3R5bGUiOnsiYm9keSI6eyJuYW1lIjoiZGFzaGVkIn19fV0sWzEsN11d
\begin{tikzcd}
    {(D \x I) \x (D \x I)} && {(D \x I) \x (D \x I)} & {\partial\x \partial} \\
    {(D \x D) \x (I \x I)} && {(D \x D) \x (I \x I)} \\
    {D \x I} && {D \x I} & \partial
    \arrow["\tau"{description}, from=1-1, to=2-1]
    \arrow["\tau"{description}, from=1-3, to=2-3]
    \arrow["{\odot \x I.\gamma^+}"{description}, from=2-1, to=3-1]
    \arrow["{\odot \x I.\gamma^+}"{description}, from=2-3, to=3-3]
    \arrow[shift left=1, from=1-1, to=1-3]
    \arrow[shift right=1, from=1-1, to=1-3]
    \arrow[shift left=1, from=3-1, to=3-3]
    \arrow[shift right=1, from=3-1, to=3-3]
    \arrow[from=3-3, to=3-4]
    \arrow["{\odot'}"{description}, dashed, from=1-4, to=3-4]
    \arrow[from=1-3, to=1-4]
\end{tikzcd}

==> TikzDrawings/Ch5/cosemigp.tikz <==
% https://q.uiver.app/?q=WzAsMTAsWzEsMCwiKEQgXFx4IEkpIFxceCAoRCBcXHggSSkiXSxbMywwLCIoRCBcXHggSSkgXFx4IChEIFxceCBJKSJdLFsxLDEsIihEIFxceCBEKSBcXHggKEkgXFx4IEkpIl0sWzMsMSwiKEQgXFx4IEQpIFxceCAoSSBcXHggSSkiXSxbMSwyLCJEIFxceCBJIl0sWzMsMiwiRCBcXHggSSJdLFs0LDIsIlxccGFydGlhbCJdLFs0LDAsIlxccGFydGlhbFxceCBcXHBhcnRpYWwiXSxbMCwwLCJEIFxceCBEIl0sWzAsMiwiRCJdLFswLDIsIlxcdGF1IiwxXSxbMSwzLCJcXHRhdSIsMV0sWzIsNCwiXFxvZG90IFxceCBJLlxcZ2FtbWFeKyIsMV0sWzMsNSwiXFxvZG90IFxceCBJLlxcZ2FtbWFeKyIsMV0sWzAsMSwiIiwxLHsib2Zmc2V0IjotMX1dLFswLDEsIiIsMSx7Im9mZnNldCI6MX1dLFs0LDUsIiIsMSx7Im9mZnNldCI6LTF9XSxbNCw1LCIiLDEseyJvZmZzZXQiOjF9XSxbNSw2XSxbNyw2LCJcXG9kb3QnIiwxLHsic3R5bGUiOnsiYm9keSI6eyJuYW1lIjoiZGFzaGVkIn19fV0sWzEsN10sWzgsMCwiKGlkLCBcXGRlbHRhXispIFxceCAoaWQsIFxcZGVsdGFeKykiXSxbOCw5LCJcXG9kb3QiLDFdLFs5LDQsIihpZCwgXFxkZWx0YV4rKSAiLDFdXQ==
\[\begin{tikzcd}[column sep = tiny]
    {D \x D} &[5em] {(D \x I) \x (D \x I)} && {(D \x I) \x (D \x I)} & {\partial\x \partial} \\
    & {(D \x D) \x (I \x I)} && {(D \x D) \x (I \x I)} \\
    D & {D \x I} && {D \x I} & \partial
    \arrow["\tau"{description}, from=1-2, to=2-2]
    \arrow["\tau"{description}, from=1-4, to=2-4]
    \arrow["{\odot \x I.\gamma^+}"{description}, from=2-2, to=3-2]
    \arrow["{\odot \x I.\gamma^+}"{description}, from=2-4, to=3-4]
    \arrow[shift left=1, from=1-2, to=1-4]
    \arrow[shift right=1, from=1-2, to=1-4]
    \arrow[shift left=1, from=3-2, to=3-4]
    \arrow[shift right=1, from=3-2, to=3-4]
    \arrow[from=3-4, to=3-5]
    \arrow["{\odot'}"{description}, dashed, from=1-5, to=3-5]
    \arrow[from=1-4, to=1-5]
    \arrow["{(id, I.\delta^+) \x (id, I.\delta^+)}", from=1-1, to=1-2]
    \arrow["\odot"{description}, from=1-1, to=3-1]
    \arrow["{(id, I.\delta^+) }"{description}, from=3-1, to=3-2]
\end{tikzcd}\]


==> TikzDrawings/Ch5/cospan-comp.tikz <==
% https://q.uiver.app/?q=WzAsNixbMCwwLCJNIl0sWzEsMSwiTF9VIl0sWzIsMCwiRF5VXFx4IE0iXSxbMywxLCJEX1UgXFx4IExfViJdLFs0LDAsIkRfVSBcXHggRF9WIFxceCBNIl0sWzIsMiwiTF97VVZ9Il0sWzAsMSwicV57VX0iLDFdLFsyLDEsImReVSIsMV0sWzIsMywiKEReVSxxXlYpIiwxXSxbMSw1XSxbMyw1XSxbNCwzLCJEX1UgXFx4IGReViIsMV0sWzQsNSwiZF57VVZ9IiwxLHsiY3VydmUiOi01fV0sWzAsNSwicV57VVZ9IiwxLHsiY3VydmUiOjR9XSxbNSwyLCIiLDEseyJzdHlsZSI6eyJuYW1lIjoiY29ybmVyIn19XV0=
\begin{tikzcd}
	M && {D^U\x M} && {D_U \x D_V \x M} \\
	& {L_U} && {D_U \x L_V} \\
	&& {L_{UV}}
	\arrow["{q^{U}}"{description}, from=1-1, to=2-2]
	\arrow["{d^U}"{description}, from=1-3, to=2-2]
	\arrow["{(D^U,q^V)}"{description}, from=1-3, to=2-4]
	\arrow[from=2-2, to=3-3]
	\arrow[from=2-4, to=3-3]
	\arrow["{D_U \x d^V}"{description}, from=1-5, to=2-4]
	\arrow["{d^{UV}}"{description}, curve={height=-30pt}, from=1-5, to=3-3]
	\arrow["{q^{UV}}"{description}, curve={height=24pt}, from=1-1, to=3-3]
	\arrow["\lrcorner"{anchor=center, pos=0.125, rotate=135}, draw=none, from=3-3, to=1-3]
\end{tikzcd}

==> TikzDrawings/Ch5/cospan-compuv.tikz <==
% https://q.uiver.app/?q=WzAsNixbMCwwLCJNIl0sWzEsMSwiWCJdLFsyLDAsIkRfViBcXGNkb3QgTSJdLFszLDEsIlkiXSxbNCwwLCJEX1ZcXGNkb3QgRF9VIFxcY2RvdCBNIl0sWzIsMiwiWiJdLFswLDEsImxfWCIsMV0sWzIsMSwicl9YIiwxXSxbMiwzLCJEX1ZcXGNkb3QgbF9ZIiwxXSxbNCwzLCJEX1ZcXGNkb3Qgcl95IiwyXSxbMSw1XSxbMyw1XSxbNSwyLCIiLDIseyJzdHlsZSI6eyJuYW1lIjoiY29ybmVyIn19XV0=
\begin{tikzcd}
	M && {D_V \cdot M} && {D_V\cdot D_U \cdot M} \\
	& X && Y \\
	&& Z
	\arrow["{l_X}"{description}, from=1-1, to=2-2]
	\arrow["{r_X}"{description}, from=1-3, to=2-2]
	\arrow["{D_V\cdot l_Y}"{description}, from=1-3, to=2-4]
	\arrow["{D_V\cdot r_y}"', from=1-5, to=2-4]
	\arrow[from=2-2, to=3-3]
	\arrow[from=2-4, to=3-3]
	\arrow["\lrcorner"{anchor=center, pos=0.125, rotate=135}, draw=none, from=3-3, to=1-3]
\end{tikzcd}

==> TikzDrawings/Ch5/couniversal-colift.tikz <==
% https://q.uiver.app/?q=WzAsMyxbMCwwLCJcXHBhcnRpYWw9TF97V30iXSxbMiwwLCJMX3tXV30iXSxbMywwLCJMK18wTCJdLFswLDEsIiIsMSx7Im9mZnNldCI6LTF9XSxbMCwxLCIiLDEseyJvZmZzZXQiOjF9XSxbMSwyLCJcXGhhdFxcbXUiXV0=
\begin{tikzcd}
    {\partial=L_{W}} && {L_{WW}} & {L+_0L}
    \arrow[shift left=1, from=1-1, to=1-3]
    \arrow[shift right=1, from=1-1, to=1-3]
    \arrow["\hat\mu", from=1-3, to=1-4]
\end{tikzcd}

==> TikzDrawings/Ch5/delta-coadd.tikz <==
% https://q.uiver.app/?q=WzAsMTAsWzAsMiwiRCBcXHggSSJdLFsyLDIsIkQgXFx4IEkiXSxbMywyLCJcXHBhcnRpYWwiXSxbMCwxLCJJIl0sWzIsMSwiSSJdLFswLDAsIkQgXFx4IEkiXSxbMiwwLCJEIFxceCBJIl0sWzMsMCwiXFxwYXJ0aWFsIl0sWzMsMSwiMSJdLFs0LDEsIlxccGFydGlhbCgyKSJdLFswLDEsImUgXFx4IEkiLDAseyJvZmZzZXQiOi0yfV0sWzAsMSwiRCBcXHggZV4tIiwyLHsib2Zmc2V0IjoyfV0sWzEsMl0sWzUsNiwiZVxceCBJIiwwLHsib2Zmc2V0IjotMX1dLFs1LDYsIkQgXFx4IGVeLSIsMix7Im9mZnNldCI6MX1dLFs2LDddLFszLDUsIigwLGlkKSIsMl0sWzQsNiwiKDAsaWQpIiwyXSxbMywwLCIoMCxpZCkiLDJdLFs0LDEsIigwLGlkKSIsMl0sWzQsOCwiISIsMV0sWzgsN10sWzgsMl0sWzMsNCwiIiwwLHsib2Zmc2V0IjotMSwibGV2ZWwiOjIsInN0eWxlIjp7ImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbMyw0LCJlXi0iLDIseyJvZmZzZXQiOjF9XSxbNyw5LCJcXGlvdGFfTCIsMV0sWzIsOSwiXFxpb3RhX1IiLDFdXQ==
\begin{tikzcd}
    {D \x I} && {D \x I} & \partial \\
    I && I & 1 & {\partial(2)} \\
    {D \x I} && {D \x I} & \partial
    \arrow["{e \x I}", shift left=2, from=3-1, to=3-3]
    \arrow["{D \x e^-}"', shift right=2, from=3-1, to=3-3]
    \arrow[from=3-3, to=3-4]
    \arrow["{e\x I}", shift left=1, from=1-1, to=1-3]
    \arrow["{D \x e^-}"', shift right=1, from=1-1, to=1-3]
    \arrow[from=1-3, to=1-4]
    \arrow["{(0,id)}"', from=2-1, to=1-1]
    \arrow["{(0,id)}"', from=2-3, to=1-3]
    \arrow["{(0,id)}"', from=2-1, to=3-1]
    \arrow["{(0,id)}"', from=2-3, to=3-3]
    \arrow["{!}"{description}, from=2-3, to=2-4]
    \arrow[from=2-4, to=1-4]
    \arrow[from=2-4, to=3-4]
    \arrow[shift left=1, Rightarrow, no head, from=2-1, to=2-3]
    \arrow["{e^-}"', shift right=1, from=2-1, to=2-3]
    \arrow["{\iota_L}"{description}, from=1-4, to=2-5]
    \arrow["{\iota_R}"{description}, from=3-4, to=2-5]
\end{tikzcd}

==> TikzDrawings/Ch5/delta-coadd2.tikz <==
% https://q.uiver.app/?q=WzAsNixbMCwwLCJEKDIpIFxceCBJIl0sWzIsMCwiRCgyKSBcXHggSSJdLFswLDEsIkQgXFx4IEkiXSxbMiwxLCJEIFxceCBJIl0sWzMsMSwiXFxwYXJ0aWFsIl0sWzMsMCwiXFxwYXJ0aWFsKDIpIl0sWzAsMSwiZSgyKVxceCBJIiwwLHsib2Zmc2V0IjotMX1dLFswLDEsIkQoMikgXFx4IGVeLSIsMix7Im9mZnNldCI6MX1dLFs0LDUsIlxcZGVsdGEnIiwyLHsic3R5bGUiOnsiYm9keSI6eyJuYW1lIjoiZGFzaGVkIn19fV0sWzMsNF0sWzEsNV0sWzMsMSwiXFxkZWx0YVxceCBpZCIsMl0sWzIsMCwiXFxkZWx0YVxceCBpZCIsMl0sWzIsMywiZVxceCBJIiwwLHsib2Zmc2V0IjotMX1dLFsyLDMsIkQgXFx4IGVeLSIsMix7Im9mZnNldCI6MX1dXQ==
\begin{tikzcd}
    {D(2) \x I} && {D(2) \x I} & {\partial(2)} \\
    {D \x I} && {D \x I} & \partial
    \arrow["{e(2)\x I}", shift left=1, from=1-1, to=1-3]
    \arrow["{D(2) \x e^-}"', shift right=1, from=1-1, to=1-3]
    \arrow["{\delta'}"', dashed, from=2-4, to=1-4]
    \arrow[from=2-3, to=2-4]
    \arrow[from=1-3, to=1-4]
    \arrow["{\delta\x id}"', from=2-3, to=1-3]
    \arrow["{\delta\x id}"', from=2-1, to=1-1]
    \arrow["{e\x I}", shift left=1, from=2-1, to=2-3]
    \arrow["{D \x e^-}"', shift right=1, from=2-1, to=2-3]
\end{tikzcd}

==> TikzDrawings/Ch5/diag-commutes.tikz <==
    % https://q.uiver.app/?q=WzAsMTAsWzEsMSwiXFxwYXJ0aWFsXFx4XFxwYXJ0aWFsIl0sWzEsMiwiXFxwYXJ0aWFsXFx4XFxwYXJ0aWFsKDIpIl0sWzIsMiwiXFxwYXJ0aWFsKDIpIl0sWzIsMSwiXFxwYXJ0aWFsIl0sWzAsMCwiKEQgXFx4IEkpIFxceCAoRFxceCBJKSJdLFszLDAsIkRcXHggSSJdLFszLDMsIkQoMikgXFx4IEkiXSxbMCwzLCIoRCBcXHggSSkgXFx4IChEKDIpIFxceCBJKSJdLFsxLDAsIkReMiBcXHggSV4yIl0sWzEsMywiKEQgXFx4IEQoMikpIFxceCBJXjIiXSxbMCwxLCIxIFxceCBcXGRlbHRhJyJdLFsxLDIsIihcXGlvdGFfMFxcbyBcXG9kb3R8XFxpb3RhXzFcXG8gXFxvZG90KSIsMl0sWzMsMiwiXFxkZWx0YSciXSxbMCwzLCJcXG9kb3QnIl0sWzQsMF0sWzUsM10sWzUsNiwiXFxkZWx0YSBcXHggSSIsMV0sWzYsMl0sWzQsNywiaWQgXFx4IChcXGRlbHRhJyBcXHggaWQpIiwxXSxbNywxXSxbNCw4LCJcXHRhdSIsMV0sWzgsNSwiXFxvZG90IFxceCBJLlxcZ2FtbWFeKyIsMV0sWzcsOSwiXFx0YXUiLDFdLFs5LDYsIihcXGlvdGFfMCBcXG8gXFxvZG90IHwgXFxpb3RhXzEgXFxvIFxcb2RvdCkgXFx4IElcXGdhbW1hXisiLDJdXQ==
\[\begin{tikzcd}
    {(D \x I) \x (D\x I)} & {D^2 \x I^2} && {D\x I} \\
    & \partial\x\partial & \partial \\
    & {\partial\x\partial(2)} & {\partial(2)} \\
    {(D \x I) \x (D(2) \x I)} & {(D \x D(2)) \x I^2} && {D(2) \x I}
    \arrow["{1 \x \delta'}", from=2-2, to=3-2]
    \arrow["{(\iota_0\o \odot|\iota_1\o \odot)}"', from=3-2, to=3-3]
    \arrow["{\delta'}", from=2-3, to=3-3]
    \arrow["{\odot'}", from=2-2, to=2-3]
    \arrow[from=1-1, to=2-2]
    \arrow[from=1-4, to=2-3]
    \arrow["{\delta \x I}"{description}, from=1-4, to=4-4]
    \arrow[from=4-4, to=3-3]
    \arrow["{id \x (\delta' \x id)}"{description}, from=1-1, to=4-1]
    \arrow[from=4-1, to=3-2]
    \arrow["\tau"{description}, from=1-1, to=1-2]
    \arrow["{\odot \x I.\gamma^+}"{description}, from=1-2, to=1-4]
    \arrow["\tau"{description}, from=4-1, to=4-2]
    \arrow["{(\iota_0 \o \odot | \iota_1 \o \odot) \x I.\gamma^+}"', from=4-2, to=4-4]
\end{tikzcd}\]

==> TikzDrawings/Ch5/double-coeq-prod.tikz <==
% https://q.uiver.app/?q=WzAsNSxbMCwwLCIoRCBcXHggSSleMiJdLFsxLDEsIihEIFxceCBJKV4yIl0sWzIsMSwiXFxwYXJ0aWFsIFxceCBcXHBhcnRpYWwiXSxbMCwyLCIoRCBcXHggSSleMiJdLFswLDFdLFswLDEsIihlIFxceCAwKSBcXHggaWQiLDAseyJsYWJlbF9wb3NpdGlvbiI6NzAsIm9mZnNldCI6LTF9XSxbMCwxLCIoRCBcXHggZV4tKVxceCBpZCIsMix7ImxhYmVsX3Bvc2l0aW9uIjowLCJvZmZzZXQiOjF9XSxbMSwyXSxbMywxLCJpZCBcXHgoRCBcXHggZV4tKSIsMCx7ImxhYmVsX3Bvc2l0aW9uIjoxMCwib2Zmc2V0IjotMX1dLFszLDEsImlkIFxceCAoZSBcXHggMCkiLDIseyJsYWJlbF9wb3NpdGlvbiI6ODAsIm9mZnNldCI6MX1dXQ==&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
	{(D \x I)^2} \\
	{} & {(D \x I)^2} & {\partial \x \partial} \\
	{(D \x I)^2}
	\arrow["{(e \x 0) \x id}"{pos=0.7}, shift left=1, from=1-1, to=2-2]
	\arrow["{(D \x e^-)\x id}"'{pos=0}, shift right=1, from=1-1, to=2-2]
	\arrow[from=2-2, to=2-3]
	\arrow["{id \x(D \x e^-)}"{pos=0.1}, shift left=1, from=3-1, to=2-2]
	\arrow["{id \x (e \x 0)}"'{pos=0.8}, shift right=1, from=3-1, to=2-2]
\end{tikzcd}

==> TikzDrawings/Ch5/eq-gpd-univ.tikz <==
% https://q.uiver.app/?q=WzAsMyxbMCwwLCJHIl0sWzEsMCwiR157SSBcXHggSX0iXSxbMiwwLCJHXntJIFxceCBJfSJdLFswLDEsIkdee1xcc3F1YXJlICt9Il0sWzEsMiwiR157ZV4tIFxceCBJfSIsMCx7Im9mZnNldCI6LTF9XSxbMSwyLCJHXntJIFxceCBlXi19IiwyLHsib2Zmc2V0IjoxfV1d
\begin{tikzcd}
	G & {G^{I \x I}} & {G^{I \x I}}
	\arrow["{G^{\square +}}", from=1-1, to=1-2]
	\arrow["{G^{e^- \x I}}", shift left=1, from=1-2, to=1-3]
	\arrow["{G^{I \x e^-}}"', shift right=1, from=1-2, to=1-3]
\end{tikzcd}

==> TikzDrawings/Ch5/graph-comp.tikz <==
% https://q.uiver.app/?q=WzAsOCxbMCwyLCJHIl0sWzEsMywiTSJdLFsyLDIsIkciXSxbMywzLCJcXGRvdHMiXSxbNCwyLCJHIl0sWzMsMCwiR19uIl0sWzYsMiwiRyJdLFs1LDMsIk0iXSxbMCwxLCJ0IiwxXSxbMiwxLCJzIiwxXSxbMiwzLCJ0IiwxXSxbNCwzLCJzIiwxXSxbNSwwLCIiLDEseyJjdXJ2ZSI6MX1dLFs0LDcsInQiLDFdLFs2LDcsInMiLDFdLFs1LDYsIiIsMSx7ImN1cnZlIjotMX1dLFs1LDMsIiIsMSx7InN0eWxlIjp7Im5hbWUiOiJjb3JuZXIifX1dXQ==
\begin{tikzcd}
	&&& {G_n} \\
	\\
	G && G && G && G \\
	& M && \dots && M
	\arrow["t"{description}, from=3-1, to=4-2]
	\arrow["s"{description}, from=3-3, to=4-2]
	\arrow["t"{description}, from=3-3, to=4-4]
	\arrow["s"{description}, from=3-5, to=4-4]
	\arrow[curve={height=6pt}, from=1-4, to=3-1]
	\arrow["t"{description}, from=3-5, to=4-6]
	\arrow["s"{description}, from=3-7, to=4-6]
	\arrow[curve={height=-6pt}, from=1-4, to=3-7]
	\arrow["\lrcorner"{anchor=center, pos=0.125, rotate=-45}, draw=none, from=1-4, to=4-4]
\end{tikzcd}

==> TikzDrawings/Ch5/induce-coadd.tikz <==
% https://q.uiver.app/?q=WzAsOCxbMSwxLCJEICsgQSJdLFsyLDEsIkRcXHggQSJdLFsxLDIsIjEiXSxbMiwyLCJBIl0sWzAsMCwiRCgyKStBIl0sWzMsMCwiRCgyKVxceCBBIl0sWzMsMywiQSgyKSJdLFswLDMsIjEiXSxbMCwxLCIoKGlkLGEpfCgwLGlkKSkiXSxbMSwzLCJ5Il0sWzAsMiwiISIsMl0sWzIsMywiYSIsMl0sWzcsMiwiIiwyLHsibGV2ZWwiOjIsInN0eWxlIjp7ImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbNCw3LCIhIiwyXSxbNCw1XSxbNyw2XSxbNSw2XSxbMCw0LCJcXHN0YXIgKyBpZCIsMV0sWzEsNSwiXFxzdGFyIFxceCBpZCIsMV0sWzMsNiwiXFxleGlzdHMhIiwxLHsic3R5bGUiOnsiYm9keSI6eyJuYW1lIjoiZGFzaGVkIn19fV1d
\begin{tikzcd}
    {D(2)+A} &&[3em] & {D(2)\x A} \\
    & {D + A} & {D\x A} \\
    & 1 & A \\
    1 &&& {A(2)}
    \arrow["{((id,a)|(0,id))}", from=2-2, to=2-3]
    \arrow["y", from=2-3, to=3-3]
    \arrow["{!}"', from=2-2, to=3-2]
    \arrow["a"', from=3-2, to=3-3]
    \arrow[Rightarrow, no head, from=4-1, to=3-2]
    \arrow["{!}"', from=1-1, to=4-1]
    \arrow[from=1-1, to=1-4]
    \arrow[from=4-1, to=4-4]
    \arrow[from=1-4, to=4-4]
    \arrow["{\star + id}"{description}, from=2-2, to=1-1]
    \arrow["{\star \x id}"{description}, from=2-3, to=1-4]
    \arrow["{\exists!}"{description}, dashed, from=3-3, to=4-4]
\end{tikzcd}

==> TikzDrawings/Ch5/induce-obox.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMCwwLCIoRFxceCBJKV4yIl0sWzEsMCwiXFxwYXJ0aWFsIFxceCBcXHBhcnRpYWwiXSxbMCwxLCJEXFx4IEkiXSxbMSwxLCJcXHBhcnRpYWwiXSxbMCwyLCIoXFxvZG90ICwgXFxzcXVhcmVeKykgXFxvIFxcdGF1Il0sWzIsM10sWzAsMV0sWzEsMywiXFxib3hkb3QiLDAseyJzdHlsZSI6eyJib2R5Ijp7Im5hbWUiOiJkYXNoZWQifX19XV0=
\begin{tikzcd}
	{(D\x I)^2} & {\partial \x \partial} \\
	{D\x I} & \partial
	\arrow["{(\odot , \square^+) \o \tau}", from=1-1, to=2-1]
	\arrow[from=2-1, to=2-2]
	\arrow[from=1-1, to=1-2]
	\arrow["\boxdot", dashed, from=1-2, to=2-2]
\end{tikzcd}

==> TikzDrawings/Ch5/induced-morphism.tikz <==
% https://q.uiver.app/?q=WzAsNixbMCwwLCJEIFxceCBRXFx4IEEiXSxbMSwwLCJEIFxceCBRXFx4IEEiXSxbMiwwLCJEIFxceCBTIl0sWzAsMSwiUVxceCBBIl0sWzEsMSwiUVxceCBBIl0sWzIsMSwiUyJdLFswLDEsIkQgXFx4IGUgXFx4IEEiLDIseyJvZmZzZXQiOjF9XSxbMCwxLCJEIFxceCBRIFxceCBhIiwwLHsib2Zmc2V0IjotMX1dLFsxLDIsIkQgXFx4IHMiXSxbMCwzLCJ5IFxceCBBIiwyXSxbMyw0LCJRIFxceCBhIiwwLHsib2Zmc2V0IjotMX1dLFszLDQsImUgXFx4IEEiLDIseyJvZmZzZXQiOjF9XSxbMSw0LCJ5IFxceCBBIiwyXSxbNCw1LCJzIiwyXSxbMiw1LCJ5XnMiLDAseyJzdHlsZSI6eyJib2R5Ijp7Im5hbWUiOiJkYXNoZWQifX19XV0=&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
    {D \x Q\x A} & {D \x Q\x A} & {D \x S} \\
    {Q\x A} & {Q\x A} & S
    \arrow["{D \x e \x A}"', shift right=1, from=1-1, to=1-2]
    \arrow["{D \x Q \x a}", shift left=1, from=1-1, to=1-2]
    \arrow["{D \x s}", from=1-2, to=1-3]
    \arrow["{y \x A}"', from=1-1, to=2-1]
    \arrow["{Q \x a}", shift left=1, from=2-1, to=2-2]
    \arrow["{e \x A}"', shift right=1, from=2-1, to=2-2]
    \arrow["{y \x A}"', from=1-2, to=2-2]
    \arrow["s"', from=2-2, to=2-3]
    \arrow["{y^s}", dashed, from=1-3, to=2-3]
\end{tikzcd} 

==> TikzDrawings/Ch5/inductive-step.tikz <==
% https://q.uiver.app/?q=WzAsOCxbMSwxLCJHXntMKG4rMSl9Il0sWzEsMiwiR157TChuKX0iXSxbMiwyLCJHXntEIFxceCBMKG4tMSl9Il0sWzIsMSwiR157RCBcXHggTChuKX0iXSxbMCwzLCIoR157KG4tMSkgXFxjZG90IFxccGFydGlhbH0pXlxccGFydGlhbCJdLFszLDMsIihHXnsobi0xKVxcY2RvdCBcXHBhcnRpYWx9KV5EIl0sWzMsMCwiKEdeeyhuLTEpIFxcY2RvdCBcXHBhcnRpYWx9KV57RCBcXHggXFxwYXJ0aWFsfSJdLFswLDAsIihHXnsobi0xKSBcXGNkb3QgXFxwYXJ0aWFsfSlee1xccGFydGlhbCBcXHggXFxwYXJ0aWFsfSJdLFszLDIsIihpZCBcXHggXFxwcm9kX3tpIDwgKG4tMSl9XFxwaV9pKV4qIiwwLHsib2Zmc2V0IjozfV0sWzEsMiwiKFxccHJvZF97aT4wfVxccGlfaSleKiIsMl0sWzAsMV0sWzAsM10sWzAsMiwiIiwxLHsic3R5bGUiOnsibmFtZSI6ImNvcm5lciJ9fV0sWzYsNSwiKGlkLDApXioiXSxbNCw1LCJcXGRlbHRhXioiLDJdLFs0LDEsIiIsMCx7ImxldmVsIjoyLCJzdHlsZSI6eyJoZWFkIjp7Im5hbWUiOiJub25lIn19fV0sWzIsNSwiIiwwLHsibGV2ZWwiOjIsInN0eWxlIjp7ImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbMyw2LCIiLDAseyJvZmZzZXQiOi0zLCJzaG9ydGVuIjp7InRhcmdldCI6MjB9LCJsZXZlbCI6Miwic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFs3LDRdLFs3LDZdLFs3LDUsIiIsMCx7InN0eWxlIjp7Im5hbWUiOiJjb3JuZXIifX1dXQ==&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
	{(G^{(n-1) \cdot \partial})^{\partial \x \partial}} &&& {(G^{(n-1) \cdot \partial})^{D \x \partial}} \\
	& {G^{L(n+1)}} & {G^{D \x L(n)}} \\
	& {G^{L(n)}} & {G^{D \x L(n-1)}} \\
	{(G^{(n-1) \cdot \partial})^\partial} &&& {(G^{(n-1)\cdot \partial})^D}
	\arrow["{(id \x \prod_{i < (n-1)}\pi_i)^*}", shift right=3, from=2-3, to=3-3]
	\arrow["{(\prod_{i>0}\pi_i)^*}"', from=3-2, to=3-3]
	\arrow[from=2-2, to=3-2]
	\arrow[from=2-2, to=2-3]
	\arrow["\lrcorner"{anchor=center, pos=0.125}, draw=none, from=2-2, to=3-3]
	\arrow["{(id,0)^*}", from=1-4, to=4-4]
	\arrow["{\delta^*}"', from=4-1, to=4-4]
	\arrow[Rightarrow, no head, from=4-1, to=3-2]
	\arrow[Rightarrow, no head, from=3-3, to=4-4]
	\arrow[shift left=3, shorten >=6pt, Rightarrow, no head, from=2-3, to=1-4]
	\arrow[from=1-1, to=4-1]
	\arrow[from=1-1, to=1-4]
	\arrow["\lrcorner"{anchor=center, pos=0.125}, draw=none, from=1-1, to=4-4]
\end{tikzcd}

==> TikzDrawings/Ch5/inf-nerve-commutes.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMCwwLCJcXG1hdGhzZntHcGR9KFxcQykiXSxbMCwxLCJbXFxDXntvcH0sIFxcbWF0aHNme0xvY0dwZH0oXFx3KV0iXSxbMiwwLCJcXG1hdGhzZntJbnZ9KFxcQykiXSxbMiwxLCJbXFxDXntvcH0sIFxcbWF0aHNme0ludn0oXFx3KV0iXSxbMCwxLCIiLDAseyJzdHlsZSI6eyJ0YWlsIjp7Im5hbWUiOiJob29rIiwic2lkZSI6InRvcCJ9fX1dLFswLDIsIlxcbWF0aHNme0xpZX0iXSxbMSwzLCJbXFxDXntvcH0sIE5fXFxwYXJ0aWFsXSJdLFsyLDMsIiIsMSx7InN0eWxlIjp7InRhaWwiOnsibmFtZSI6Imhvb2siLCJzaWRlIjoidG9wIn19fV1d
\begin{tikzcd}
    {\mathsf{Gpd}(\C)} && {\mathsf{Inv}(\C)} \\
    {[\C^{op}, \mathsf{LocGpd}(\w)]} && {[\C^{op}, \mathsf{Inv}(\w)]}
    \arrow[hook, from=1-1, to=2-1]
    \arrow["{\mathsf{Lie}}", from=1-1, to=1-3]
    \arrow["{[\C^{op}, N_\partial]}", from=2-1, to=2-3]
    \arrow[hook, from=1-3, to=2-3]
\end{tikzcd}

==> TikzDrawings/Ch5/inf-nerve-wonky.tikz <==
% https://q.uiver.app/?q=WzAsNSxbNCwxLCJcXHdpZGVoYXR7XFx3b25lXntvcH19Il0sWzMsMiwiXFx3aWRlaGF0IFxccHJvbCJdLFsyLDEsIlxcbWF0aHNme0FuY30oXFx3KSJdLFszLDAsIlxcbWF0aHNme0ludn0oXFx3KSJdLFswLDAsIlxcbWF0aHNme0dwZH0oXFx3KSJdLFswLDFdLFszLDJdLFsyLDFdLFszLDBdLFszLDEsIiIsMSx7InN0eWxlIjp7Im5hbWUiOiJjb3JuZXIifX1dLFs0LDAsIk5fXFxwYXJ0aWFsIiwxLHsiY3VydmUiOi0xfV0sWzQsMiwiTl9MIiwxXSxbNCwxLCJOX1xccHJvbCIsMSx7ImN1cnZlIjo1fV0sWzQsMywiXFxleGlzdHMhIE5fXFxwYXJ0aWFsIiwxLHsic3R5bGUiOnsiYm9keSI6eyJuYW1lIjoiZGFzaGVkIn19fV1d&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
	{\mathsf{Gpd}(\w)} &&& {\mathsf{Inv}(\w)} \\
	&& {\mathsf{Anc}(\w)} && {\widehat{\wone^{op}}} \\
	&&& {\widehat \prol}
	\arrow[from=2-5, to=3-4]
	\arrow[from=1-4, to=2-3]
	\arrow[from=2-3, to=3-4]
	\arrow[from=1-4, to=2-5]
	\arrow["\lrcorner"{anchor=center, pos=0.125, rotate=-45}, draw=none, from=1-4, to=3-4]
	\arrow["{N_\partial}"{description}, curve={height=-6pt}, from=1-1, to=2-5]
	\arrow["{N_L}"{description}, from=1-1, to=2-3]
	\arrow["{N_\prol}"{description}, curve={height=30pt}, from=1-1, to=3-4]
	\arrow["{\exists! N_\partial}"{description}, dashed, from=1-1, to=1-4]
\end{tikzcd}

==> TikzDrawings/Ch5/inf-nerve.tikz <==
% https://q.uiver.app/?q=WzAsNSxbMCwwLCJcXG1hdGhzZntMb2NHcGR9KFxcdykiXSxbMiwxLCJbXFx3b25lLCBcXHddIl0sWzIsMiwiW1xccHJvbCxcXHddIl0sWzEsMiwiXFxtYXRoc2Z7QW5jfShcXHcpIl0sWzEsMSwiXFxtYXRoc2Z7SW52fShcXHcpIl0sWzAsMywiIiwwLHsib2Zmc2V0IjoyLCJjdXJ2ZSI6Mn1dLFswLDEsIk5fXFxwYXJ0aWFsIiwwLHsib2Zmc2V0IjotMiwiY3VydmUiOi0yfV0sWzEsMiwiZF4qIl0sWzMsMiwiTl9MIiwyLHsic3R5bGUiOnsidGFpbCI6eyJuYW1lIjoiaG9vayIsInNpZGUiOiJ0b3AifX19XSxbNCwzXSxbNCwxXSxbNCwyLCIiLDIseyJzdHlsZSI6eyJuYW1lIjoiY29ybmVyIn19XSxbMCw0LCIiLDIseyJvZmZzZXQiOi0xLCJzaG9ydGVuIjp7InNvdXJjZSI6MjB9LCJzdHlsZSI6eyJib2R5Ijp7Im5hbWUiOiJkYXNoZWQifX19XV0=
\begin{tikzcd}
    {\mathsf{LocGpd}(\w)} \\
    & {\mathsf{Inv}(\w)} & {[\wone, \w]} \\
    & {\mathsf{Anc}(\w)} & {[\prol,\w]}
    \arrow[shift right=2, curve={height=12pt}, from=1-1, to=3-2]
    \arrow["{N_\partial}", shift left=2, curve={height=-12pt}, from=1-1, to=2-3]
    \arrow["{d^*}", from=2-3, to=3-3]
    \arrow["{N_L}"', hook, from=3-2, to=3-3]
    \arrow[from=2-2, to=3-2]
    \arrow[from=2-2, to=2-3]
    \arrow["\lrcorner"{anchor=center, pos=0.125}, draw=none, from=2-2, to=3-3]
    \arrow[shift left=1, shorten <=5pt, dashed, from=1-1, to=2-2]
\end{tikzcd}

==> TikzDrawings/Ch5/lie-adj.tikz <==
% https://q.uiver.app/?q=WzAsMyxbMCwwLCJcXHdvbmUiXSxbMCwxLCJcXG1hdGhzZntJbnZ9KFxcdykiXSxbMSwwLCJcXHciXSxbMCwxLCJcXHlvbiIsMl0sWzAsMiwiXFxwYXJ0aWFsIl0sWzEsMiwiTGFuX3tcXHlvbn1cXHBhcnRpYWwiLDJdXQ==
\begin{tikzcd}
    \wone & \w \\
    {\mathsf{Inv}(\w)}
    \arrow["\yon"', from=1-1, to=2-1]
    \arrow["\partial", from=1-1, to=1-2]
    \arrow["{Lan_{\yon}\partial}"', from=2-1, to=1-2]
\end{tikzcd}

==> TikzDrawings/Ch5/lie-algd-monadic.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMCwwLCJcXG1hdGhzZntMaWVBbGdkfSJdLFswLDEsIlxcbWF0aHNme0FuYyhTTWFuKX0iXSxbMSwwLCJbXFx3b25lLCBcXG1hdGhzZntTTWFufV0iXSxbMSwxLCJbXFxwcm9sXntvcH0sIFxcbWF0aHNme1NNYW59XSJdLFsyLDMsIkxeKiJdLFsxLDMsIiIsMix7InN0eWxlIjp7InRhaWwiOnsibmFtZSI6Imhvb2siLCJzaWRlIjoidG9wIn19fV0sWzAsMV0sWzAsMl0sWzAsMywiIiwxLHsic3R5bGUiOnsibmFtZSI6ImNvcm5lciJ9fV1d
\begin{tikzcd}
    {\mathsf{LieAlgd}} & {[\wone^{3}, \mathsf{SMan}]} \\
    {\mathsf{Anc(SMan)}} & {[(\prol^3)^{op}, \mathsf{SMan}]}
    \arrow["{L^*}", from=1-2, to=2-2]
    \arrow[hook, from=2-1, to=2-2]
    \arrow[from=1-1, to=2-1]
    \arrow[from=1-1, to=1-2]
    \arrow["\lrcorner"{anchor=center, pos=0.125}, draw=none, from=1-1, to=2-2]
\end{tikzcd}


==> TikzDrawings/Ch5/lie-tang.tikz <==
\begin{tikzcd}
    \wone^{op} \ar{d}[swap]{\yon} \ar{r}{\partial} & \mathsf{Gpd}(\w) \\
    \mathsf{InvAlgd}(\w) \ar{ru}[swap]{|-|_\partial}
\end{tikzcd}

==> TikzDrawings/Ch5/mod-of-th.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMCwwLCJcXG1hdGhzZntDYXR9Il0sWzAsMSwiXFxtYXRoc2Z7R3BofSJdLFsxLDEsIlxcd2lkZWhhdHtcXG1hdGhzZntQdGh9fSJdLFsxLDAsIlxcd2lkZWhhdFxcRGVsdGEiXSxbMCwxLCJVX3tcXG1hdGhzZntDYXR9fSIsMl0sWzEsMiwiTl9QIiwyLHsic3R5bGUiOnsidGFpbCI6eyJuYW1lIjoiaG9vayIsInNpZGUiOiJ0b3AifX19XSxbMywyLCJwXioiXSxbMCwzLCIiLDAseyJzdHlsZSI6eyJ0YWlsIjp7Im5hbWUiOiJob29rIiwic2lkZSI6InRvcCJ9fX1dLFswLDIsIiIsMSx7InN0eWxlIjp7Im5hbWUiOiJjb3JuZXIifX1dXQ==
\begin{tikzcd}
    {\mathsf{Cat}} & \widehat\Delta \\
    {\mathsf{Gph}} & {\widehat{\mathsf{Pth}}}
    \arrow["{U_{\mathsf{Cat}}}"', from=1-1, to=2-1]
    \arrow["{N_P}"', hook, from=2-1, to=2-2]
    \arrow["{p^*}", from=1-2, to=2-2]
    \arrow[hook, from=1-1, to=1-2]
    \arrow["\lrcorner"{anchor=center, pos=0.125}, draw=none, from=1-1, to=2-2]
\end{tikzcd}

==> TikzDrawings/Ch5/nat-in-prols.tikz <==
% https://q.uiver.app/?q=WzAsMixbMCwwLCJcXHdpZGVoYXR7XFxzcXVhcmVeTH0iXSxbMiwwLCJcXHdpZGVoYXRcXHByb2wiXSxbMCwxLCJRLk5fXFxwYXJ0aWFsIiwxLHsiY3VydmUiOi0yfV0sWzAsMSwiTl9MIiwxLHsiY3VydmUiOjJ9XSxbMiwzLCIiLDEseyJzaG9ydGVuIjp7InNvdXJjZSI6MjAsInRhcmdldCI6MjB9fV1d
\begin{tikzcd}
	{\widehat{\square^L}} && \widehat\prol
	\arrow[""{name=0, anchor=center, inner sep=0}, "{Q.N_\partial}"{description}, curve={height=-12pt}, from=1-1, to=1-3]
	\arrow[""{name=1, anchor=center, inner sep=0}, "{N_L}"{description}, curve={height=12pt}, from=1-1, to=1-3]
	\arrow[shorten <=3pt, shorten >=3pt, Rightarrow, from=0, to=1]
\end{tikzcd}

==> TikzDrawings/Ch5/nat-trans-anc-2.tikz <==
% https://q.uiver.app/?q=WzAsNixbMCwxLCJFIl0sWzAsMiwiTSJdLFsxLDEsIlRNIl0sWzEsMiwiTSJdLFswLDAsIlRFIl0sWzEsMCwiVF4yTSJdLFswLDEsInEiLDJdLFsyLDMsInAiXSxbMSwzLCIiLDIseyJsZXZlbCI6Miwic3R5bGUiOnsiaGVhZCI6eyJuYW1lIjoibm9uZSJ9fX1dLFswLDIsIlxccmhvIl0sWzIsNSwiXFxlbGwiLDJdLFswLDQsIlxcbGFtYmRhIiwyXSxbNCw1LCJULlxccmhvIl1d&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
    TE & {T^2M} \\
    E & TM \\
    M & M
    \arrow["q"', from=2-1, to=3-1]
    \arrow["p", from=2-2, to=3-2]
    \arrow[Rightarrow, no head, from=3-1, to=3-2]
    \arrow["\rho", from=2-1, to=2-2]
    \arrow["\ell"', from=2-2, to=1-2]
    \arrow["\lambda"', from=2-1, to=1-1]
    \arrow["{T.\rho}", from=1-1, to=1-2]
\end{tikzcd}

==> TikzDrawings/Ch5/nat-trans-anc.tikz <==
\begin{tikzcd}
    {\Lambda^+} && \C
    \arrow[""{name=0, anchor=center, inner sep=0}, "E", curve={height=-12pt}, from=1-1, to=1-3]
    \arrow[""{name=1, anchor=center, inner sep=0}, "TM"', curve={height=12pt}, from=1-1, to=1-3]
    \arrow["\rho", shorten <=3pt, shorten >=3pt, Rightarrow, from=0, to=1]
\end{tikzcd}

==> TikzDrawings/Ch5/nerve-is-lany.tikz <==
% https://q.uiver.app/?q=WzAsMyxbMCwwLCJBIl0sWzAsMSwiXFxDIl0sWzEsMCwiXFx3aWRlaGF0e0F9Il0sWzAsMSwiSyIsMl0sWzAsMiwiXFx5b24iXV0=
\begin{tikzcd}
    A & {\widehat{A}} \\
    \C
    \arrow["K"', from=1-1, to=2-1]
    \arrow["\yon", from=1-1, to=1-2]
\end{tikzcd}

==> TikzDrawings/Ch5/nfold-coeq.tikz <==
% https://q.uiver.app/?q=WzAsMyxbMCwwLCIoRCBcXHggSSlebiJdLFsyLDAsIihEIFxceCBJKV5uIl0sWzMsMCwiblxcY2RvdCBcXHBhcnRpYWwiXSxbMCwxLCJpZCBcXHggKGUgXFx4IEkpIFxceCBpZCIsMCx7Im9mZnNldCI6LTJ9XSxbMCwxLCJpZCBcXHggKEQgXFx4IGVeLSkgXFx4IGlkIiwyLHsib2Zmc2V0IjoyfV0sWzEsMl1d
\begin{tikzcd}
	{(D \x I)^n} && {(D \x I)^n} & {n\cdot \partial}
	\arrow["{id \x (e \x I) \x id}", shift left=2, from=1-1, to=1-3]
	\arrow["{id \x (D \x e^-) \x id}"', shift right=2, from=1-1, to=1-3]
	\arrow[from=1-3, to=1-4]
\end{tikzcd}

==> TikzDrawings/Ch5/nfold-eqs.tikz <==
% https://q.uiver.app/?q=WzAsMyxbMSwwLCJbKEQgXFx4IEkpXm4sIENdIl0sWzMsMCwiWyhEIFxceCBJKV5uLCBDXSJdLFswLDAsIkNee25cXGNkb3RcXHBhcnRpYWx9Il0sWzAsMSwiKGlkIFxceCAoZSBcXHggSSkgXFx4IGlkKV4qIiwwLHsib2Zmc2V0IjotMn1dLFswLDEsIihpZCBcXHggKEQgXFx4IGVeLSkgXFx4IGlkKV4qIiwyLHsib2Zmc2V0IjoyfV0sWzIsMF1d
\begin{tikzcd}
	{C^{n\cdot\partial}} & {[(D \x I)^n, C]} && {[(D \x I)^n, C]}
	\arrow["{(id \x (e \x I) \x id)^*}", shift left=2, from=1-2, to=1-4]
	\arrow["{(id \x (D \x e^-) \x id)^*}"', shift right=2, from=1-2, to=1-4]
	\arrow[from=1-1, to=1-2]
\end{tikzcd}

==> TikzDrawings/Ch5/partial0.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMSwwLCJEIFxceCBJIl0sWzMsMCwiRCBcXHggSSJdLFs0LDAsIlxccGFydGlhbCJdLFswLDAsIjEiXSxbMCwxLCJlIFxceCBJIiwwLHsib2Zmc2V0IjotMn1dLFswLDEsIkQgXFx4IGVeLSIsMix7Im9mZnNldCI6Mn1dLFsxLDJdLFszLDAsIigwLFxcZXBzaWxvbl4qKSIsMl1d
\begin{tikzcd}
    1 & {D \x I} && {D \x I} & \partial
    \arrow["{e \x I}", shift left=2, from=1-2, to=1-4]
    \arrow["{D \x e^-}"', shift right=2, from=1-2, to=1-4]
    \arrow[from=1-4, to=1-5]
    \arrow["{(0,\epsilon^*)}"', from=1-1, to=1-2]
\end{tikzcd}

==> TikzDrawings/Ch5/pb-in-cat.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMCwwLCJcXG1hdGhzZntDYXR9Il0sWzAsMSwiXFxtYXRoc2Z7R3BofSJdLFsxLDEsIlxcd2lkZWhhdHtcXG1hdGhzZntQdGh9fSJdLFsxLDAsIlxcd2lkZWhhdFxcRGVsdGEiXSxbMCwxLCJVX3tcXG1hdGhzZntDYXR9fSIsMl0sWzEsMiwiTl9QIiwyLHsic3R5bGUiOnsidGFpbCI6eyJuYW1lIjoiaG9vayIsInNpZGUiOiJ0b3AifX19XSxbMywyLCJwXioiXSxbMCwzLCIiLDAseyJzdHlsZSI6eyJ0YWlsIjp7Im5hbWUiOiJob29rIiwic2lkZSI6InRvcCJ9fX1dLFswLDIsIiIsMSx7InN0eWxlIjp7Im5hbWUiOiJjb3JuZXIifX1dXQ==
            \begin{tikzcd}
                {\mathsf{Cat}} & \widehat\Delta \\
                {\mathsf{Gph}} & {\widehat{\mathsf{Pth}}}
                \arrow["{U_{\mathsf{Cat}}}"', from=1-1, to=2-1]
                \arrow["{N_P}"', hook, from=2-1, to=2-2]
                \arrow["{p^*}", from=1-2, to=2-2]
                \arrow[hook, from=1-1, to=1-2]
                \arrow["\lrcorner"{anchor=center, pos=0.125}, draw=none, from=1-1, to=2-2]
            \end{tikzcd}

==> TikzDrawings/Ch5/po-det-cobun.tikz <==
% https://q.uiver.app/?q=WzAsMyxbMCwwLCJRXFx4IEEiXSxbMSwwLCJRXFx4IEEiXSxbMiwwLCJTIl0sWzAsMSwiZSBcXHggQSIsMix7Im9mZnNldCI6MX1dLFswLDEsIlEgXFx4IGEiLDAseyJvZmZzZXQiOi0xfV0sWzEsMiwicyJdXQ==&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
    {Q\x A} & {Q\x A} & S
    \arrow["{e \x A}"', shift right=1, from=1-1, to=1-2]
    \arrow["{Q \x a}", shift left=1, from=1-1, to=1-2]
    \arrow["s", from=1-2, to=1-3]
\end{tikzcd}

==> TikzDrawings/Ch5/prod-coeqs.tikz <==
% https://q.uiver.app/?q=WzAsMyxbMCwwLCJEIFxceCBJIl0sWzIsMCwiRCBcXHggSSJdLFszLDAsIlxccGFydGlhbCJdLFswLDEsImUgXFx4IEkiLDAseyJvZmZzZXQiOi0yfV0sWzAsMSwiRCBcXHggZV4tIiwyLHsib2Zmc2V0IjoyfV0sWzEsMl1d
\begin{tikzcd}
	{D \x I} && {D \x I} & \partial
	\arrow["{e \x I}", shift left=2, from=1-1, to=1-3]
	\arrow["{D \x e^-}"', shift right=2, from=1-1, to=1-3]
	\arrow[from=1-3, to=1-4]
\end{tikzcd}

==> TikzDrawings/Ch5/prol3.tikz <==
\begin{tikzcd}
    {Inv(\C)} & {[\wone^3,\C]} \\
    {Anc(\C)} & {[(\prol^{3})^{op},\C]}
    \arrow[hook, from=2-1, to=2-2]
    \arrow[from=1-2, to=2-2]
    \arrow[from=1-1, to=2-1]
    \arrow[hook, from=1-1, to=1-2]
    \arrow["\lrcorner"{anchor=center, pos=0.125}, draw=none, from=1-1, to=2-2]
\end{tikzcd}


==> TikzDrawings/Ch5/real-kan-ext.tikz <==
\begin{tikzcd}
    \D \rar{K} \dar[swap]{\yon} & \C \\
    {[D,\vv]} \ar{ru}[swap]{|-|_K}
\end{tikzcd}

==> TikzDrawings/Ch5/semigroup-action.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMCwwLCJEXFxjZG90IEQgXFxjZG90IEwiXSxbMSwwLCJEIFxcY2RvdCBMIl0sWzAsMSwiRCBcXGNkb3QgTCJdLFsxLDEsIkwiXSxbMCwxLCJEXFxjZG90IHkiXSxbMSwzLCJ5Il0sWzIsMywieSIsMl0sWzAsMiwiXFxvZG90XFxjZG90IEwiLDJdXQ==&macro_url=https%3A%2F%2Fraw.githubusercontent.com%2Fbenjamin-macadam%2Ftex-preamble%2Fmain%2Fpreamble.sty
\begin{tikzcd}
	{D\cdot D \cdot L} & {D \cdot L} \\
	{D \cdot L} & L
	\arrow["{D\cdot y}", from=1-1, to=1-2]
	\arrow["y", from=1-2, to=2-2]
	\arrow["y"', from=2-1, to=2-2]
	\arrow["{\odot\cdot L}"', from=1-1, to=2-1]
\end{tikzcd}

==> TikzDrawings/Ch5/top-real.tikz <==
% https://q.uiver.app/?q=WzAsMyxbMCwwLCJcXERlbHRhIl0sWzAsMSwiXFx3aWRlaGF0XFxEZWx0YSJdLFsxLDAsIlxcbWF0aHNme1RvcH0iXSxbMCwxLCJcXHlvbiIsMl0sWzAsMiwiXFxEZWx0YV97KC0pfSJdLFsxLDIsIkxhbl97XFx5b259XFxEZWx0YSIsMl1d
\begin{tikzcd}
    \Delta & {\mathsf{Top}} \\
    \widehat\Delta
    \arrow["\yon"', from=1-1, to=2-1]
    \arrow["{\Delta_{(-)}}", from=1-1, to=1-2]
    \arrow["{Lan_{\yon}\Delta}"', from=2-1, to=1-2]
\end{tikzcd}

==> TikzDrawings/Ch5/two-as-pointwise.tikz <==
\begin{tikzcd}
    R(V) \rar \dar & \mathsf{Weil}(x^2,x^2 \otimes V) \dar{(\epsilon \otimes id_V)_*} \\
    \mathsf{Weil}(0, V) \rar{\epsilon^*} & \mathsf{Weil}(x^2,V)
\end{tikzcd}

==> TikzDrawings/Ch5/wsp-cmon-plus.tikz <==
\begin{tikzcd}
    A(W^2) \rar{\cong} \dar[swap]{A(+)}& A(R) \x A(R) \x A(R) \dar{+' \x id} \\
    A(W) \rar{\cong} & A(R) \x A(R)
\end{tikzcd}

==> TikzItDrawings/circle-chart.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 0) {};
		\node [style=none] (1) at (1, 0) {};
		\node [style=none] (2) at (-2, -0.25) {};
		\node [style=none] (3) at (1.5, -0.25) {};
		\node [style=none] (4) at (-2, 1.25) {};
		\node [style=none] (5) at (1.5, 1.25) {};
		\node [style=none] (6) at (-1.5, 0.25) {};
		\node [style=none] (7) at (2, 0.25) {};
		\node [style=none] (8) at (-1.5, -1.25) {};
		\node [style=none] (9) at (2, -1.25) {};
		\node [style=none] (10) at (-1.5, -2) {0};
		\node [style=none] (11) at (2, -2) {1};
		\node [style=none] (12) at (-2, 2) {0};
		\node [style=none] (13) at (1.5, 2) {1};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=90, looseness=1.75] (0.center) to (1.center);
		\draw [bend right=90, looseness=1.75] (0.center) to (1.center);
		\draw (4.center) to (2.center);
		\draw (6.center) to (8.center);
		\draw (6.center) to (7.center);
		\draw (7.center) to (9.center);
		\draw [red] (9.center) to (8.center);
		\draw [red] (2.center) to (3.center);
		\draw (4.center) to (5.center);
		\draw (5.center) to (3.center);
		\draw [directed, green] (12.center) to (13.center);
		\draw [directed, red] (10.center) to (11.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> TikzItDrawings/tangentStrings.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{new style 0}=[fill=white, draw=black, shape=circle]

% Edge styles

